Pseudo-Labeling for Massively Multilingual Speech Recognition

Semi-supervised learning through pseudo-labeling has become a staple of state-of-the-art monolingual speech recognition systems. In this work, we extend pseudo-labeling to massively multilingual speech recognition with 60 languages. We propose a simple pseudo-labeling recipe that works well even with low-resource languages: train a supervised multilingual model, fine-tune it with semi-supervised learning on a target language, generate pseudo-labels for that language, and train a final model using pseudo-labels for all languages, either from scratch or by fine-tuning. Experiments on the labeled Common Voice and unlabeled VoxPopuli datasets show that our recipe can yield a model with better performance for many languages that also transfers well to LibriSpeech.

==> dev_cer_all_cv.dat <==
nupdate cer
3000 79.61983050847459
6000 70.18
9000 63.70762711864407
12000 57.66474576271186
15000 53.92016949152542
18000 50.13949152542373
21000 47.42559322033898
24000 45.96067796610169
27000 44.075762711864414
30000 45.270169491525415
33000 42.18491525423729
36000 41.999152542372876
39000 40.546271186440684
42000 38.52881355932203
45000 38.18118644067796
48000 38.61661016949154
51000 37.7928813559322
54000 37.2606779661017
57000 36.5128813559322
60000 36.54050847457628
63000 36.32033898305084
66000 34.834576271186435
69000 35.98508474576271
72000 37.6922033898305
75000 35.18169491525423
78000 35.70949152542373
81000 34.85864406779661
84000 33.84372881355932
87000 32.74067796610169
90000 32.98203389830509
93000 34.268813559322034
96000 33.49033898305085
99000 33.1664406779661
102000 33.64864406779661
105000 33.01237288135593
108000 32.91406779661016
111000 33.034067796610174
114000 32.75677966101695
117000 32.16457627118644
120000 31.834915254237284
123000 31.942711864406782
126000 31.722881355932206
129000 32.07118644067797
132000 31.50457627118644
135000 31.975084745762715
138000 30.597966101694915
141000 31.957288135593224
144000 31.890169491525423
147000 30.86118644067797
150000 31.34694915254237
153000 30.39491525423729
156000 31.202711864406783
159000 31.268305084745762
162000 30.97525423728813
165000 30.844067796610172
168000 29.883220338983044
171000 30.663898305084743
174000 29.056949152542376
177000 29.499830508474577
180000 30.563559322033896
183000 29.468135593220342
186000 29.925084745762714
189000 30.12677966101695
192000 29.930508474576264
195000 30.11881355932203
198000 30.577288135593218
201000 29.543898305084745
204000 29.269491525423735
207000 30.156949152542378
210000 29.54949152542373
213000 30.014067796610167
216000 29.652372881355934
219000 29.353050847457627
222000 29.619322033898307
225000 29.946440677966105
228000 29.62186440677966
231000 29.495254237288133
234000 29.223559322033896
237000 28.988644067796606
240000 28.77542372881356
243000 29.062542372881353
246000 28.68050847457627
249000 29.04457627118644
252000 29.14915254237288
255000 28.829152542372885
258000 28.714406779661015
261000 28.8471186440678
264000 28.5335593220339
267000 28.885762711864405
270000 29.102881355932205
273000 29.285593220338985
276000 28.421186440677968
279000 28.754237288135588
282000 27.83186440677966
285000 28.61406779661017
288000 28.88779661016949
291000 28.606779661016947
294000 28.008305084745768
297000 28.951016949152546
300000 28.926610169491525
303000 28.83
306000 28.309491525423727
309000 28.942203389830507
312000 28.877118644067796
315000 28.330169491525425
318000 28.436949152542372
321000 28.874745762711868
324000 28.45457627118644
327000 28.587966101694914
330000 28.473898305084745
333000 28.84033898305085
336000 28.45559322033898
339000 28.431525423728818
342000 28.70152542372881
345000 28.41033898305085
348000 28.873728813559325
351000 28.639152542372884
354000 28.424915254237284
357000 28.805932203389833
360000 28.30966101694915
363000 28.476779661016952
366000 28.500677966101687
369000 27.71
372000 28.084237288135594
375000 28.089661016949147
378000 28.81966101694915
381000 28.829152542372878
384000 28.161864406779657
387000 28.656779661016948
390000 28.511186440677967
393000 28.55627118644068
396000 27.444237288135593
399000 28.323728813559324
402000 28.11779661016949
405000 28.802542372881355
408000 27.64372881355932
411000 28.354745762711868
414000 28.170169491525428
417000 28.283559322033895
420000 28.548983050847465
423000 27.43033898305085
426000 27.85220338983051
429000 27.38864406779661
432000 27.522711864406777
435000 27.723728813559323
438000 27.464406779661015
441000 27.352033898305088
444000 27.607796610169487
447000 27.82389830508474
450000 27.59796610169492
453000 27.661016949152543
456000 27.66186440677966
459000 27.355423728813555
462000 26.80559322033898
465000 27.309661016949153
468000 28.21728813559322
471000 27.572033898305083
474000 27.6464406779661
477000 27.522881355932203
480000 27.590169491525426
483000 27.45169491525424
486000 26.997627118644065
489000 27.01491525423729

==> dev_cer_all_cv_fromscratch.dat <==
nupdate cer
3000 92.03084745762713
6000 82.83762711864405
9000 79.93254237288136
12000 76.42559322033898
15000 72.15186440677967
18000 69.48423728813559
21000 67.33983050847458
24000 62.97796610169491
27000 62.69881355932203
30000 62.380847457627134
33000 59.82762711864407
36000 59.703728813559316
39000 59.360169491525426
42000 58.57474576271187
45000 55.16457627118644
48000 55.184915254237296
51000 57.26881355932203
54000 56.69016949152542
57000 58.183898305084746
60000 54.81847457627119
63000 55.886610169491526
66000 54.140000000000015
69000 53.802372881355936
72000 52.78
75000 52.90457627118643
78000 53.03508474576271
81000 52.02084745762712
84000 51.413728813559324
87000 51.24016949152543
90000 50.09661016949152
93000 50.71152542372882
96000 49.9206779661017
99000 49.86000000000001
102000 49.617966101694925
105000 48.841864406779656
108000 48.50661016949152
111000 48.43762711864407
114000 49.43542372881357
117000 47.933898305084746
120000 48.748305084745766
123000 47.646610169491524
126000 47.88677966101695
129000 50.09694915254237
132000 46.80508474576271
135000 46.7313559322034
138000 47.607627118644075
141000 46.896949152542376
144000 47.514406779661016
147000 44.73949152542372
150000 45.878474576271195
153000 48.27474576271186
156000 45.89949152542374
159000 46.25322033898304
162000 47.606779661016944
165000 44.883220338983044
168000 46.10033898305084
171000 44.18050847457627
174000 44.47440677966102
177000 44.959830508474575
180000 44.75542372881356
183000 43.98983050847458
186000 44.936949152542375
189000 44.79491525423729
192000 43.72135593220339
195000 43.29525423728813
198000 43.97169491525425
201000 43.64169491525424
204000 43.73016949152542
207000 43.36813559322034
210000 43.509491525423726
213000 44.565593220338975
216000 42.57915254237288
219000 42.742033898305074
222000 42.2886440677966
225000 42.42610169491525
228000 42.3864406779661
231000 43.09271186440679
234000 42.79322033898305
237000 42.78677966101695
240000 42.86152542372882
243000 43.23593220338983
246000 42.897966101694905
249000 42.461016949152544
252000 41.29830508474577
255000 42.101016949152545
258000 41.921355932203376
261000 41.17033898305085
264000 41.67745762711864
267000 41.26271186440678
270000 41.05576271186441
273000 40.573220338983056
276000 40.9122033898305
279000 40.82118644067797
282000 40.633050847457625
285000 41.3871186440678
288000 40.79983050847458
291000 40.956101694915255
294000 40.57271186440678
297000 40.873728813559325
300000 40.4906779661017
303000 41.480847457627114
306000 40.62661016949152
309000 40.50237288135594
312000 40.4728813559322
315000 40.366949152542375
318000 40.006440677966104
321000 41.2835593220339
324000 40.121355932203386
327000 40.43881355932203
330000 40.73694915254237
333000 40.04864406779661
336000 41.24288135593221
339000 40.30898305084746
342000 40.260677966101696
345000 40.293559322033886
348000 39.82474576271186
351000 39.8993220338983
354000 39.9413559322034
357000 39.7264406779661
360000 39.98423728813559
363000 39.91661016949152
366000 40.08474576271186
369000 40.23457627118644
372000 39.43813559322033
375000 39.51915254237289
378000 39.547118644067794
381000 39.74322033898305
384000 40.3535593220339
387000 39.640338983050846
390000 39.362372881355945
393000 40.23016949152543
396000 39.43627118644068
399000 42.045593220338986
402000 39.83050847457627
405000 39.99644067796609
410000 39.77694915254238
420000 39.45474576271187
430000 38.98220338983052
440000 39.789661016949154
450000 39.195423728813566
460000 38.961525423728816
470000 38.89796610169493
480000 39.01118644067796
490000 39.204406779661014
500000 39.4571186440678
510000 41.37983050847457
520000 38.579152542372874
530000 38.99728813559322
540000 38.71694915254237
550000 38.632881355932206
560000 38.62152542372881
570000 38.42203389830508
580000 38.00627118644068
590000 38.59203389830508
600000 38.47508474576271
610000 38.02406779661017
620000 38.66898305084745
630000 38.385423728813564

==> dev_cer_all_cv_fromscratch_large.dat <==
nupdate cer
3000 98.30508474576271
6000 81.72254237288136
9000 78.03881355932204
12000 71.12864406779661
15000 66.86881355932204
18000 64.07152542372881
21000 63.364576271186436
24000 62.045932203389825
27000 61.935932203389825
30000 58.04847457627119
33000 55.18084745762712
36000 56.803559322033905
39000 54.71610169491525
42000 54.03627118644068
45000 54.70644067796609
48000 52.735084745762705
51000 58.16881355932204
54000 53.46966101694915
57000 54.683389830508474
60000 53.85288135593219
63000 53.090169491525415
66000 51.75627118644068
69000 54.03220338983051
72000 51.16966101694915
75000 50.153898305084745
78000 50.55101694915254
81000 50.371525423728805
84000 49.4006779661017
87000 48.3435593220339
90000 49.82237288135593
93000 49.14847457627118
96000 51.088644067796615
99000 48.744576271186446
102000 46.85661016949153
105000 47.336949152542374
108000 46.89135593220339
111000 46.59169491525424
114000 48.841525423728825
117000 46.43406779661017
120000 47.76915254237289
123000 46.60813559322033
126000 47.331355932203394
129000 45.33389830508475
132000 45.15254237288135
135000 45.13152542372881
138000 44.98593220338983
141000 44.617118644067794
144000 46.175932203389834
147000 49.693220338983046
150000 46.521694915254244
153000 44.3586440677966
156000 45.23457627118645
159000 47.89135593220339
162000 43.02050847457627
165000 43.49305084745763
168000 42.660677966101694
171000 48.12474576271187
174000 46.12491525423729
177000 42.862203389830505
180000 42.87576271186441
183000 43.75322033898304
186000 41.73949152542373
189000 42.8328813559322
192000 44.046779661016956
195000 42.591864406779656
198000 42.28220338983051
201000 41.84847457627119
204000 41.517288135593226
207000 41.529152542372884
210000 41.438644067796616
213000 47.34457627118643
216000 41.7535593220339
219000 44.36406779661017
222000 43.750169491525426
225000 41.78932203389831
228000 41.65050847457627
231000 41.80983050847458
234000 41.31
237000 41.601186440677964
240000 41.17813559322033
243000 40.154067796610164
246000 39.44457627118644
249000 49.1771186440678
252000 39.95389830508474
255000 38.90508474576272
258000 39.16169491525424
261000 38.85084745762712
264000 39.05203389830509
267000 38.58949152542373
270000 38.262033898305084
273000 38.44728813559322
276000 38.457966101694915
279000 38.39796610169491
282000 37.70305084745763
285000 39.946440677966095
288000 38.37084745762713
291000 37.792711864406776
294000 37.85677966101695
297000 38.29220338983051
300000 37.40847457627118
303000 38.17677966101695
306000 37.67016949152542
309000 38.106440677966106
312000 37.4328813559322
315000 37.98627118644068
318000 37.91966101694916
321000 37.46796610169491
324000 37.87406779661017
327000 38.16525423728814
330000 37.59016949152543
333000 37.02084745762712
336000 37.63440677966102
339000 36.87101694915255
342000 37.32118644067796
345000 37.54949152542373
348000 37.479491525423725
351000 37.16644067796611
354000 37.04033898305085
357000 37.36762711864406
360000 36.985423728813565
370000 38.1771186440678
380000 36.63491525423728
390000 36.76271186440678
400000 36.72559322033898
410000 36.41338983050847
420000 36.81101694915254
430000 36.03796610169492
440000 36.232372881355936
450000 36.01305084745763
460000 36.06949152542373
470000 35.902542372881356
480000 36.220169491525425
490000 35.44847457627119
500000 36.00796610169492
510000 36.17728813559323
520000 35.696779661016954
530000 35.37779661016949
540000 35.39372881355931
550000 35.82677966101694
560000 35.21694915254238
570000 34.61677966101695
580000 35.54118644067796
590000 35.46779661016949
600000 35.42728813559322
610000 34.902542372881356
620000 34.88864406779661
630000 34.74525423728813
640000 34.93254237288136
650000 35.12474576271187
660000 34.85711864406779
670000 34.77525423728814
680000 33.984576271186434
690000 34.632372881355934
700000 34.0522033898305
710000 34.85016949152541
720000 34.169152542372885
730000 34.47491525423729
740000 34.44440677966102
750000 34.15050847457627
760000 34.33322033898305
770000 34.238644067796606
780000 33.76898305084745
790000 34.06152542372881
800000 34.77084745762711
810000 33.62135593220339
820000 33.817288135593216
830000 34.281525423728816
840000 33.90610169491526
850000 33.75610169491526
860000 33.88508474576271
870000 33.38542372881356
880000 33.47830508474576
890000 33.57305084745763
900000 33.31440677966101
910000 34.306101694915256
920000 33.13084745762712
930000 33.25169491525424
940000 33.02644067796611
950000 33.85745762711864

==> dev_cer_all_cv_fromscratch_large_then_cv.dat <==
nupdate cer
960000 33.12542372881356
964310 32.71728813559322
968620 30.937627118644066
972930 30.139322033898303
977240 30.33542372881356
980000 30.79627118644068
990000 29.456949152542375
1000000 28.56745762711865
1010000 28.66745762711864
1020000 27.873050847457627
1030000 28.49423728813559
1040000 27.590338983050845
1050000 27.881016949152546
1060000 26.352542372881356
1070000 26.79593220338983
1080000 25.881016949152542
1090000 26.32898305084746
1100000 26.17593220338983
1110000 26.199152542372886
1120000 25.421355932203387
1130000 25.233050847457626
1140000 25.146949152542373
1150000 25.065254237288134
1160000 24.900677966101696
1170000 24.84372881355932
1180000 24.9971186440678
1190000 24.841864406779663
1200000 24.734237288135592
1210000 24.528813559322035
1220000 24.718644067796607
1230000 24.538305084745765
1240000 23.763898305084748
1250000 23.82322033898305
1260000 23.697118644067796
1270000 23.955254237288134
1280000 23.942372881355933
1290000 23.68084745762712
1300000 23.50050847457627
1310000 23.5328813559322
1320000 23.1771186440678
1330000 22.932372881355935
1340000 23.057288135593218
1350000 22.921186440677968
1360000 23.116271186440677
1370000 23.67457627118644
1380000 22.681016949152543
1390000 22.893389830508475
1400000 22.9828813559322
1410000 22.316271186440677
1420000 22.654406779661024
1430000 22.72
1440000 22.634406779661013
1450000 22.761864406779658
1460000 21.789830508474576
1470000 22.37135593220339
1480000 22.221525423728817
1490000 22.268474576271185
1500000 21.693220338983053
1510000 22.28932203389831
1520000 22.476779661016952
1530000 22.372881355932204
1540000 22.096271186440674
1550000 22.25440677966102
1560000 22.30627118644068
1570000 22.139830508474578
1580000 22.262033898305084
1590000 21.989322033898304
1600000 22.069830508474578
1610000 21.9535593220339
1620000 21.884915254237285
1630000 22.03525423728813
1640000 21.615932203389832
1650000 21.86016949152542
1660000 22.182542372881354
1670000 21.767966101694913
1680000 21.658813559322034
1690000 21.39237288135593

==> dev_cer_all_cv_fromscratch_then_cv.dat <==
nupdate cer
640000 36.09169491525424
650000 34.59169491525424
660000 33.678305084745766
670000 33.11983050847457
680000 32.251694915254234
690000 32.19694915254237
700000 30.997118644067797
710000 30.99271186440678
720000 30.298305084745756
730000 30.645593220338977
740000 29.72813559322034
750000 29.47881355932203
760000 29.19779661016949
770000 28.95118644067797
780000 29.356101694915253
790000 28.565762711864405
800000 28.59830508474576
810000 28.708813559322035
820000 28.547627118644062
830000 28.48983050847457
840000 27.88220338983051
850000 27.791016949152546
860000 27.762881355932205
870000 28.04
880000 28.174406779661016
890000 27.45728813559322
900000 27.513898305084748
910000 27.088135593220343
920000 27.185254237288138
930000 26.824576271186437
940000 26.823050847457626
950000 27.081525423728817
960000 26.64271186440678
970000 26.93423728813559
980000 26.673728813559322
990000 27.221864406779662
1000000 26.814237288135594

==> dev_cer_all_cv_large.dat <==
nupdate cer
3000 75.25644067796608
6000 64.4571186440678
9000 56.578813559322036
12000 49.51440677966102
15000 47.29525423728813
18000 43.67050847457626
21000 42.756271186440685
24000 42.2364406779661
27000 41.95
30000 39.07966101694915
33000 38.68728813559322
36000 39.47694915254236
39000 37.37152542372881
42000 37.23033898305085
45000 37.157627118644065
48000 38.10372881355932
51000 37.41728813559322
54000 36.67593220338983
57000 36.02677966101695
60000 37.99491525423728
63000 39.117796610169485
66000 37.90898305084746
69000 42.14593220338983
72000 41.12677966101695
75000 38.3249152542373
78000 40.35593220338982
81000 49.97050847457628
84000 41.175762711864415
87000 42.36084745762712
90000 72.50406779661017
93000 40.33067796610169
96000 43.98745762711865
99000 46.82661016949152
102000 52.02203389830509
105000 37.82864406779661
108000 51.210169491525434
111000 43.125084745762706
114000 44.63593220338983
117000 43.07559322033898
120000 48.70305084745762
123000 47.4342372881356
126000 54.26135593220339
129000 47.071694915254234
132000 42.62966101694916

==> dev_cer_all_cv_then_cv_vp.dat <==
nupdate cer
492000 27.5693220338983
495000 28.18559322033898
498000 28.5971186440678
501000 28.571186440677966
504000 28.683898305084742
507000 28.92254237288136
510000 29.353050847457624
513000 28.759491525423726
516000 29.645254237288135
519000 29.35745762711864
522000 29.654067796610164
525000 29.50305084745763
528000 29.571016949152543
531000 29.12440677966102
534000 29.221186440677965
537000 29.60864406779661
540000 29.47237288135593
543000 29.762881355932205
546000 30.003728813559324
549000 29.77084745762712
552000 30.00559322033898
555000 30.047796610169495
558000 30.01728813559322
561000 30.12542372881356
564000 30.188813559322035
567000 29.86796610169492
570000 29.87898305084746
573000 30.427118644067797
576000 30.335593220338986
579000 30.394745762711864
582000 30.22406779661017
585000 30.283559322033895
588000 30.183898305084753
591000 30.29
594000 30.33627118644068
597000 30.002711864406777
600000 30.287118644067803
603000 30.284915254237287
606000 30.372881355932208
609000 30.037966101694916
612000 30.544745762711866
615000 30.369830508474582
618000 30.68186440677966
621000 30.526779661016956
624000 30.29542372881356
627000 30.489322033898304
630000 30.477627118644065
633000 30.513559322033895
636000 30.583728813559322
639000 30.786101694915256
642000 30.77440677966102
645000 31.045254237288134
648000 30.730847457627117
651000 30.48694915254237
654000 30.746440677966106
657000 30.42915254237288
660000 30.225762711864405
663000 30.374576271186438

==> dev_cer_catalan.dat <==
nupdate cer
3000 58.35
6000 39.57
9000 33.36
12000 25.73
15000 22.03
18000 18.66
21000 16.87
24000 15.23
27000 13.67
30000 12.93
33000 11.74
36000 11.31
39000 10.35
42000 9.94
45000 9.49
48000 9.16
51000 9.07
54000 8.67
57000 8.39
60000 8.04
63000 8.1
66000 7.81
69000 7.56
72000 7.41
75000 7.01
78000 6.73
81000 6.72
84000 6.54
87000 6.4
90000 6.17
93000 6.2
96000 5.98
99000 5.82
102000 5.74
105000 5.61
108000 5.57
111000 5.42
114000 5.39
117000 5.36
120000 5.19
123000 5.21
126000 5.04
129000 5.01
132000 4.93
135000 4.96
138000 4.81
141000 4.88
144000 4.78
147000 4.73
150000 4.69
153000 4.66
156000 4.64
159000 4.57
162000 4.47
165000 4.49
168000 4.4
171000 4.39
174000 4.43
177000 4.5
180000 4.33
183000 4.31
186000 4.3
189000 4.3
192000 4.24
195000 4.23
198000 4.17
201000 4.15
204000 4.11
207000 4.09
210000 4.06
213000 4.08
216000 4.05
219000 4.05
222000 4.01
225000 3.98
228000 3.97
231000 3.96
234000 3.95
237000 3.92
240000 3.86
243000 3.87
246000 3.83
249000 3.85
252000 3.68
255000 3.65
258000 3.57
261000 3.61
264000 3.55
267000 3.54
270000 3.54
273000 3.54
276000 3.48
279000 3.46
282000 3.48
285000 3.47
288000 3.44
291000 3.42
294000 3.42
297000 3.41
300000 3.37
303000 3.4
306000 3.38
309000 3.4
312000 3.38
315000 3.38
318000 3.34
321000 3.37
324000 3.31
327000 3.33
330000 3.34
333000 3.31
336000 3.31
339000 3.3
342000 3.28
345000 3.27
348000 3.27
351000 3.25
354000 3.23
357000 3.22
360000 3.22
363000 3.2
366000 3.23
369000 3.23
372000 3.24
375000 3.22
378000 3.22
381000 3.2
384000 3.19
387000 3.19
390000 3.2
393000 3.16
396000 3.15
399000 3.15
402000 3.15
405000 3.15
408000 3.14
411000 3.12
414000 3.1
417000 3.11
420000 3.13
423000 3.15
426000 3.1
429000 3.1
432000 3.09
435000 3.07
438000 3.08
441000 3.06
444000 3.07
447000 3.06
450000 3.09
453000 3.05
456000 3.07
459000 3.04
462000 3.06
465000 3.06
468000 3.05
471000 3.04
474000 3.02
477000 3.05
480000 3.03
483000 3.01
486000 3.02
489000 3.01

==> dev_cer_catalan_fromscratch.dat <==
nupdate cer
3000 87.72
6000 68.78
9000 62.9
12000 49.88
15000 45.4
18000 39.06
21000 37.01
24000 34.28
27000 31.45
30000 29.24
33000 27.29
36000 27.54
39000 25.75
42000 25.66
45000 24.24
48000 23.91
51000 24.91
54000 24.37
57000 24.15
60000 22.13
63000 22.43
66000 21.71
69000 21.84
72000 21.01
75000 20.6
78000 20.51
81000 19.6
84000 20.7
87000 19.49
90000 18.76
93000 18.61
96000 18.35
99000 18.26
102000 17.97
105000 17.73
108000 17.52
111000 17.11
114000 17.35
117000 16.87
120000 16.65
123000 16.49
126000 16.52
129000 16.56
132000 15.76
135000 15.48
138000 15.52
141000 15.53
144000 15.47
147000 15.28
150000 14.9
153000 15.03
156000 14.93
159000 14.64
162000 14.58
165000 14.38
168000 14.45
171000 14.16
174000 14.15
177000 14.19
180000 14.06
183000 14.02
186000 14.03
189000 14.0
192000 13.93
195000 13.7
198000 13.91
201000 13.62
204000 13.29
207000 13.4
210000 13.07
213000 13.32
216000 13.11
219000 13.32
222000 12.98
225000 12.88
228000 13.01
231000 13.02
234000 12.87
237000 12.8
240000 13.11
243000 12.96
246000 12.78
249000 12.63
252000 12.39
255000 12.53
258000 12.39
261000 12.26
264000 12.28
267000 12.25
270000 12.11
273000 12.21
276000 12.14
279000 11.99
282000 12.03
285000 12.08
288000 12.05
291000 11.96
294000 11.98
297000 11.82
300000 11.97
303000 11.81
306000 11.9
309000 11.88
312000 11.91
315000 11.85
318000 11.88
321000 11.69
324000 11.7
327000 11.61
330000 11.81
333000 11.83
336000 11.69
339000 11.78
342000 11.68
345000 11.56
348000 11.61
351000 11.47
354000 11.6
357000 11.61
360000 11.59
363000 11.54
366000 11.74
369000 11.45
372000 11.49
375000 11.69
378000 11.47
381000 11.41
384000 11.43
387000 11.53
390000 11.47
393000 11.39
396000 11.35
399000 11.76
402000 11.26
405000 11.42
410000 11.36
420000 11.26
430000 11.29
440000 11.16
450000 11.25
460000 11.33
470000 11.15
480000 11.05
490000 10.99
500000 10.95
510000 11.09
520000 10.91
530000 10.8
540000 10.8
550000 10.8
560000 10.76
570000 10.82
580000 10.82
590000 10.74
600000 10.7
610000 10.69
620000 10.68
630000 10.68

==> dev_cer_catalan_fromscratch_large.dat <==
nupdate cer
3000 100.0
6000 61.77
9000 57.45
12000 43.72
15000 37.53
18000 35.45
21000 32.26
24000 30.5
27000 32.1
30000 25.39
33000 24.4
36000 24.47
39000 22.24
42000 21.9
45000 20.98
48000 20.27
51000 21.22
54000 20.75
57000 23.06
60000 20.47
63000 20.42
66000 18.75
69000 20.45
72000 19.66
75000 18.46
78000 17.41
81000 17.04
84000 16.75
87000 16.26
90000 16.2
93000 16.14
96000 15.93
99000 15.43
102000 15.19
105000 14.94
108000 14.6
111000 15.05
114000 14.06
117000 14.04
120000 14.6
123000 13.75
126000 14.01
129000 14.21
132000 13.55
135000 13.09
138000 12.86
141000 13.1
144000 12.94
147000 12.92
150000 12.65
153000 12.53
156000 12.94
159000 12.51
162000 12.22
165000 12.03
168000 12.1
171000 11.95
174000 12.01
177000 11.8
180000 11.7
183000 13.34
186000 11.76
189000 11.51
192000 11.5
195000 11.73
198000 11.54
201000 11.4
204000 11.45
207000 11.23
210000 11.24
213000 11.72
216000 10.97
219000 11.32
222000 11.06
225000 10.63
228000 11.09
231000 11.05
234000 10.78
237000 10.53
240000 10.66
243000 10.43
246000 10.56
249000 11.02
252000 10.23
255000 10.14
258000 10.01
261000 10.0
264000 9.99
267000 9.9
270000 9.81
273000 9.78
276000 9.7
279000 9.73
282000 9.75
285000 9.85
288000 9.66
291000 9.55
294000 9.52
297000 9.61
300000 9.59
303000 9.5
306000 9.43
309000 9.4
312000 9.4
315000 9.28
318000 9.4
321000 9.34
324000 9.4
327000 9.4
330000 9.36
333000 9.28
336000 9.2
339000 9.26
342000 9.13
345000 9.29
348000 9.29
351000 9.17
354000 9.11
357000 9.16
360000 9.13
370000 8.94
380000 8.92
390000 8.93
400000 8.81
410000 8.95
420000 8.73
430000 8.63
440000 8.63
450000 8.6
460000 8.5
470000 8.42
480000 8.46
490000 8.5
500000 8.49
510000 8.32
520000 8.33
530000 8.26
540000 8.2
550000 8.26
560000 8.14
570000 8.05
580000 8.03
590000 8.12
600000 8.0
610000 7.99
620000 7.97
630000 8.0
640000 7.88
650000 7.88
660000 7.89
670000 7.87
680000 7.8
690000 7.79
700000 7.68
710000 7.79
720000 7.77
730000 7.69
740000 7.68
750000 7.7
760000 7.58
770000 7.61
780000 7.54
790000 7.72
800000 7.51
810000 7.63
820000 7.54
830000 7.51
840000 7.57
850000 7.55
860000 7.47
870000 7.49
880000 7.42
890000 7.4
900000 7.32
910000 7.39
920000 7.33
930000 7.36
940000 7.27
950000 7.26

==> dev_cer_catalan_fromscratch_large_then_cv.dat <==
nupdate cer
960000 7.36
964310 6.71
968620 6.24
972930 5.95
977240 5.74
980000 5.64
990000 5.46
1000000 5.02
1010000 4.86
1020000 4.66
1030000 4.45
1040000 4.33
1050000 4.28
1060000 4.08
1070000 4.04
1080000 3.93
1090000 3.86
1100000 3.79
1110000 3.72
1120000 3.65
1130000 3.62
1140000 3.57
1150000 3.49
1160000 3.46
1170000 3.44
1180000 3.42
1190000 3.35
1200000 3.32
1210000 3.29
1220000 3.25
1230000 3.23
1240000 3.19
1250000 3.16
1260000 3.13
1270000 3.11
1280000 3.1
1290000 3.03
1300000 3.03
1310000 2.99
1320000 2.96
1330000 2.91
1340000 2.93
1350000 2.87
1360000 2.88
1370000 2.85
1380000 2.85
1390000 2.81
1400000 2.8
1410000 2.8
1420000 2.76
1430000 2.76
1440000 2.74
1450000 2.72
1460000 2.7
1470000 2.69
1480000 2.68
1490000 2.64
1500000 2.62
1510000 2.63
1520000 2.63
1530000 2.62
1540000 2.59
1550000 2.6
1560000 2.59
1570000 2.53
1580000 2.52
1590000 2.53
1600000 2.5
1610000 2.48
1620000 2.5
1630000 2.47
1640000 2.48
1650000 2.46
1660000 2.44
1670000 2.43
1680000 2.43
1690000 2.42

==> dev_cer_catalan_fromscratch_then_cv.dat <==
nupdate cer
640000 9.04
650000 8.3
660000 7.86
670000 7.57
680000 7.17
690000 6.89
700000 6.71
710000 6.57
720000 6.35
730000 6.22
740000 6.1
750000 5.95
760000 5.86
770000 5.79
780000 5.65
790000 5.59
800000 5.49
810000 5.41
820000 5.31
830000 5.28
840000 5.23
850000 5.19
860000 5.13
870000 5.06
880000 5.02
890000 5.04
900000 4.89
910000 4.89
920000 4.84
930000 4.83
940000 4.79
950000 4.72
960000 4.7
970000 4.66
980000 4.63
990000 4.61
1000000 4.56


==> dev_cer_catalan_then_cv_vp.dat <==
nupdate cer
492000 3.36
495000 3.46
498000 3.51
501000 3.52
504000 3.58
507000 3.62
510000 3.64
513000 3.66
516000 3.73
519000 3.72
522000 3.74
525000 3.76
528000 3.77
531000 3.76
534000 3.81
537000 3.82
540000 3.83
543000 3.83
546000 3.87
549000 3.88
552000 3.91
555000 3.9
558000 3.91
561000 3.92
564000 3.94
567000 3.94
570000 3.97
573000 3.98
576000 3.99
579000 3.98
582000 3.98
585000 4.02
588000 4.02
591000 4.04
594000 4.03
597000 4.05
600000 4.06
603000 4.07
606000 4.09
609000 4.08
612000 4.1
615000 4.1
618000 4.13
621000 4.11
624000 4.13
627000 4.18
630000 4.16
633000 4.15
636000 4.16
639000 4.18
642000 4.19
645000 4.2
648000 4.18
651000 4.21
654000 4.2
657000 4.22
660000 4.22
663000 4.2

==> dev_cer_english.dat <==
nupdate cer
3000 70.19
6000 53.55
9000 44.4
12000 38.44
15000 34.46
18000 31.19
21000 28.66
24000 26.55
27000 24.64
30000 23.28
33000 22.22
36000 21.46
39000 20.5
42000 19.47
45000 18.77
48000 18.55
51000 17.89
54000 17.78
57000 17.14
60000 16.89
63000 16.65
66000 16.22
69000 16.11
72000 15.63
75000 15.23
78000 14.85
81000 14.61
84000 14.4
87000 14.08
90000 13.83
93000 13.72
96000 13.46
99000 13.25
102000 13.17
105000 13.04
108000 12.74
111000 12.6
114000 12.55
117000 12.5
120000 12.19
123000 12.09
126000 12.0
129000 11.82
132000 11.8
135000 11.72
138000 11.55
141000 11.54
144000 11.5
147000 11.36
150000 11.26
153000 11.2
156000 11.16
159000 11.01
162000 10.95
165000 10.88
168000 10.83
171000 10.83
174000 10.76
177000 10.81
180000 10.74
183000 10.59
186000 10.56
189000 10.56
192000 10.53
195000 10.41
198000 10.32
201000 10.33
204000 10.22
207000 10.2
210000 10.18
213000 10.11
216000 10.09
219000 10.15
222000 10.04
225000 9.97
228000 9.99
231000 9.88
234000 9.82
237000 9.85
240000 9.73
243000 9.83
246000 9.76
249000 9.66
252000 9.43
255000 9.35
258000 9.29
261000 9.25
264000 9.28
267000 9.18
270000 9.19
273000 9.12
276000 9.1
279000 9.02
282000 9.01
285000 9.02
288000 9.01
291000 8.94
294000 8.92
297000 8.88
300000 8.84
303000 8.86
306000 8.9
309000 8.83
312000 8.81
315000 8.79
318000 8.77
321000 8.75
324000 8.74
327000 8.72
330000 8.76
333000 8.71
336000 8.69
339000 8.62
342000 8.6
345000 8.67
348000 8.59
351000 8.55
354000 8.57
357000 8.56
360000 8.59
363000 8.57
366000 8.51
369000 8.56
372000 8.52
375000 8.52
378000 8.5
381000 8.48
384000 8.45
387000 8.45
390000 8.44
393000 8.42
396000 8.43
399000 8.45
402000 8.38
405000 8.37
408000 8.4
411000 8.34
414000 8.37
417000 8.33
420000 8.36
423000 8.4
426000 8.35
429000 8.31
432000 8.35
435000 8.31
438000 8.3
441000 8.27
444000 8.28
447000 8.24
450000 8.27
453000 8.23
456000 8.23
459000 8.19
462000 8.23
465000 8.23
468000 8.19
471000 8.19
474000 8.17
477000 8.16
480000 8.16
483000 8.16
486000 8.14
489000 8.16


==> dev_cer_english_fromscratch.dat <==
nupdate cer
3000 89.88
6000 78.0
9000 79.74
12000 62.34
15000 54.35
18000 49.32
21000 49.35
24000 44.21
27000 41.96
30000 40.27
33000 38.25
36000 38.17
39000 36.31
42000 34.55
45000 33.59
48000 33.99
51000 34.69
54000 33.56
57000 33.05
60000 32.1
63000 31.47
66000 31.96
69000 30.32
72000 29.73
75000 29.39
78000 29.72
81000 28.63
84000 28.05
87000 28.89
90000 27.35
93000 27.22
96000 27.6
99000 27.03
102000 27.33
105000 26.61
108000 26.23
111000 25.67
114000 25.8
117000 25.79
120000 26.17
123000 25.92
126000 25.07
129000 25.62
132000 24.6
135000 24.45
138000 24.39
141000 24.3
144000 24.66
147000 23.8
150000 23.84
153000 24.07
156000 23.66
159000 23.66
162000 23.31
165000 23.19
168000 23.49
171000 23.02
174000 22.87
177000 23.26
180000 22.83
183000 22.64
186000 22.43
189000 23.1
192000 22.41
195000 22.61
198000 22.71
201000 22.27
204000 21.98
207000 21.93
210000 21.76
213000 21.59
216000 22.08
219000 22.25
222000 21.65
225000 22.27
228000 21.51
231000 21.29
234000 21.67
237000 21.52
240000 21.23
243000 21.66
246000 21.21
249000 21.02
252000 20.83
255000 20.93
258000 20.77
261000 20.66
264000 20.57
267000 20.63
270000 20.49
273000 20.57
276000 20.56
279000 20.31
282000 20.3
285000 20.28
288000 20.36
291000 20.17
294000 20.34
297000 20.17
300000 20.22
303000 20.3
306000 20.2
309000 20.18
312000 20.27
315000 20.05
318000 20.14
321000 20.19
324000 20.18
327000 19.99
330000 20.26
333000 19.83
336000 20.22
339000 20.1
342000 19.79
345000 20.16
348000 19.84
351000 19.79
354000 19.68
357000 19.71
360000 19.78
363000 19.78
366000 19.78
369000 19.67
372000 19.71
375000 19.78
378000 19.57
381000 19.86
384000 19.58
387000 19.64
390000 19.61
393000 19.38
396000 19.49
399000 19.96
402000 19.56
405000 19.67
410000 19.77
420000 19.48
430000 19.46
440000 19.34
450000 19.49
460000 19.37
470000 19.47
480000 19.15
490000 18.93
500000 18.94
510000 19.1
520000 18.86
530000 18.76
540000 18.84
550000 18.88
560000 18.8
570000 18.9
580000 18.69
590000 18.73
600000 18.76
610000 18.59
620000 18.6
630000 18.56

==> dev_cer_english_fromscratch_large.dat <==
nupdate cer
3000 100.0
6000 73.74
9000 69.84
12000 54.87
15000 48.48
18000 44.52
21000 42.84
24000 39.9
27000 38.4
30000 35.4
33000 34.34
36000 34.35
39000 33.22
42000 30.95
45000 31.16
48000 29.26
51000 32.49
54000 31.75
57000 29.08
60000 28.75
63000 29.05
66000 28.46
69000 27.81
72000 27.44
75000 26.73
78000 27.63
81000 26.19
84000 26.0
87000 25.44
90000 24.73
93000 24.39
96000 24.24
99000 24.09
102000 24.22
105000 23.68
108000 23.31
111000 23.85
114000 23.04
117000 22.56
120000 22.68
123000 24.4
126000 22.58
129000 22.05
132000 22.04
135000 21.75
138000 21.48
141000 21.66
144000 21.19
147000 21.4
150000 21.07
153000 20.77
156000 21.36
159000 20.59
162000 20.76
165000 20.64
168000 21.37
171000 20.86
174000 20.06
177000 19.77
180000 20.21
183000 20.16
186000 20.13
189000 19.68
192000 19.45
195000 19.53
198000 19.43
201000 19.44
204000 19.36
207000 19.4
210000 20.1
213000 19.35
216000 19.22
219000 19.31
222000 19.27
225000 18.65
228000 19.1
231000 18.85
234000 19.14
237000 18.43
240000 18.65
243000 18.41
246000 18.4
249000 18.4
252000 17.92
255000 17.86
258000 17.71
261000 17.81
264000 17.88
267000 17.58
270000 17.47
273000 17.5
276000 17.34
279000 17.36
282000 17.29
285000 17.56
288000 17.2
291000 17.2
294000 17.12
297000 17.05
300000 17.29
303000 16.94
306000 16.96
309000 16.93
312000 16.83
315000 16.86
318000 17.02
321000 16.88
324000 16.98
327000 16.77
330000 16.69
333000 16.7
336000 16.61
339000 16.69
342000 16.61
345000 16.67
348000 16.97
351000 16.62
354000 16.4
357000 16.48
360000 16.48
370000 16.35
380000 16.35
390000 16.24
400000 16.08
410000 16.29
420000 16.01
430000 15.88
440000 15.88
450000 15.98
460000 15.76
470000 15.73
480000 15.65
490000 15.7
500000 15.75
510000 15.65
520000 15.54
530000 15.49
540000 15.33
550000 15.4
560000 15.36
570000 15.24
580000 15.12
590000 15.23
600000 15.2
610000 15.09
620000 14.99
630000 15.02
640000 15.07
650000 14.96
660000 14.99
670000 14.83
680000 14.75
690000 14.77
700000 14.73
710000 14.72
720000 14.79
730000 14.62
740000 14.55
750000 14.57
760000 14.56
770000 14.48
780000 14.49
790000 14.67
800000 14.45
810000 14.51
820000 14.4
830000 14.46
840000 14.36
850000 14.55
860000 14.33
870000 14.2
880000 14.3
890000 14.28
900000 14.18
910000 14.12
920000 14.13
930000 14.15
940000 14.11
950000 14.11

==> dev_cer_english_fromscratch_large_then_cv.dat <==
nupdate cer
960000 14.11
964310 13.24
968620 12.75
972930 12.36
977240 12.1
980000 12.06
990000 11.57
1000000 11.29
1010000 11.03
1020000 10.8
1030000 10.69
1040000 10.45
1050000 10.43
1060000 10.17
1070000 10.08
1080000 9.94
1090000 9.86
1100000 9.74
1110000 9.7
1120000 9.57
1130000 9.49
1140000 9.42
1150000 9.33
1160000 9.23
1170000 9.18
1180000 9.11
1190000 9.07
1200000 9.0
1210000 8.94
1220000 8.84
1230000 8.83
1240000 8.74
1250000 8.66
1260000 8.63
1270000 8.59
1280000 8.58
1290000 8.54
1300000 8.46
1310000 8.4
1320000 8.38
1330000 8.3
1340000 8.3
1350000 8.25
1360000 8.23
1370000 8.21
1380000 8.16
1390000 8.19
1400000 8.09
1410000 8.1
1420000 8.02
1430000 8.01
1440000 7.98
1450000 7.97
1460000 7.88
1470000 7.86
1480000 7.85
1490000 7.82
1500000 7.81
1510000 7.8
1520000 7.78
1530000 7.74
1540000 7.7
1550000 7.65
1560000 7.64
1570000 7.61
1580000 7.58
1590000 7.57
1600000 7.51
1610000 7.53
1620000 7.51
1630000 7.51
1640000 7.46
1650000 7.47
1660000 7.44
1670000 7.41
1680000 7.41
1690000 7.38

==> dev_cer_english_fromscratch_then_cv.dat <==
nupdate cer
640000 16.84
650000 15.96
660000 15.59
670000 15.24
680000 14.81
690000 14.49
700000 14.22
710000 14.01
720000 13.74
730000 13.64
740000 13.4
750000 13.3
760000 13.08
770000 12.97
780000 12.76
790000 12.7
800000 12.55
810000 12.48
820000 12.31
830000 12.18
840000 12.14
850000 12.03
860000 11.93
870000 11.97
880000 11.81
890000 11.82
900000 11.66
910000 11.58
920000 11.5
930000 11.44
940000 11.47
950000 11.34
960000 11.3
970000 11.24
980000 11.11
990000 11.08
1000000 11.07

==> dev_cer_english_then_cv_vp.dat <==
nupdate cer
492000 8.83
495000 9.01
498000 9.1
501000 9.17
504000 9.23
507000 9.34
510000 9.32
513000 9.38
516000 9.51
519000 9.49
522000 9.5
525000 9.52
528000 9.55
531000 9.56
534000 9.61
537000 9.64
540000 9.66
543000 9.66
546000 9.66
549000 9.66
552000 9.68
555000 9.73
558000 9.75
561000 9.76
564000 9.74
567000 9.75
570000 9.8
573000 9.78
576000 9.81
579000 9.8
582000 9.82
585000 9.86
588000 9.85
591000 9.89
594000 9.89
597000 9.86
600000 9.9
603000 9.9
606000 9.89
609000 9.95
612000 9.93
615000 9.93
618000 9.97
621000 9.98
624000 9.98
627000 10.02
630000 9.99
633000 10.05
636000 10.02
639000 10.06
642000 10.03
645000 10.04
648000 10.1
651000 10.09
654000 10.07
657000 10.14
660000 10.08
663000 10.05


==> dev_cer_finnish.dat <==
nupdate cer
3000 63.83
6000 58.48
9000 52.27
12000 48.54
15000 46.33
18000 41.05
21000 43.02
24000 40.85
27000 38.39
30000 42.58
33000 39.35
36000 37.59
39000 38.25
42000 36.02
45000 38.12
48000 38.01
51000 38.93
54000 38.08
57000 37.1
60000 36.02
63000 36.8
66000 37.71
69000 36.87
72000 36.35
75000 34.6
78000 35.43
81000 35.65
84000 35.49
87000 35.23
90000 36.41
93000 34.21
96000 35.31
99000 34.36
102000 34.15
105000 33.9
108000 33.46
111000 33.68
114000 33.47
117000 34.97
120000 35.29
123000 34.34
126000 34.07
129000 33.73
132000 34.92
135000 34.37
138000 33.32
141000 35.19
144000 34.11
147000 32.58
150000 34.14
153000 34.48
156000 33.34
159000 32.77
162000 32.27
165000 32.36
168000 32.53
171000 34.93
174000 33.34
177000 33.31
180000 34.15
183000 32.47
186000 32.76
189000 33.29
192000 32.92
195000 33.61
198000 33.24
201000 32.34
204000 32.39
207000 32.97
210000 33.46
213000 31.29
216000 32.87
219000 35.01
222000 32.13
225000 32.36
228000 32.93
231000 32.56
234000 35.01
237000 32.3
240000 32.58
243000 34.59
246000 31.9
249000 32.36
252000 33.55
255000 33.56
258000 32.13
261000 32.62
264000 32.72
267000 32.7
270000 32.7
273000 32.11
276000 32.46
279000 31.97
282000 30.99
285000 32.55
288000 32.42
291000 31.5
294000 31.0
297000 32.0
300000 30.6
303000 32.21
306000 30.98
309000 32.34
312000 31.85
315000 31.63
318000 31.85
321000 32.21
324000 32.36
327000 31.64
330000 32.68
333000 32.27
336000 32.6
339000 31.86
342000 32.54
345000 32.68
348000 32.38
351000 32.11
354000 32.58
357000 31.7
360000 31.77
363000 31.49
366000 32.4
369000 31.86
372000 32.14
375000 31.88
378000 32.02
381000 32.1
384000 32.2
387000 31.77
390000 32.12
393000 32.97
396000 31.24
399000 32.18
402000 31.99
405000 32.62
408000 31.93
411000 32.62
414000 31.47
417000 31.94
420000 32.44
423000 32.18
426000 32.15
429000 32.23
432000 31.78
435000 32.89
438000 32.22
441000 31.82
444000 32.23
447000 32.65
450000 32.55
453000 31.48
456000 31.1
459000 31.17
462000 30.89
465000 31.01
468000 32.05
471000 31.74
474000 31.55
477000 31.1
480000 30.99
483000 31.71
486000 31.08
489000 31.11

==> dev_cer_finnish_fromscratch.dat <==
nupdate cer
3000 86.97
6000 68.26
9000 58.83
12000 46.73
15000 41.15
18000 41.02
21000 37.69
24000 36.86
27000 34.33
30000 35.22
33000 34.24
36000 27.8
39000 31.24
42000 27.08
45000 27.24
48000 27.51
51000 25.6
54000 28.19
57000 23.45
60000 24.97
63000 24.95
66000 25.12
69000 25.52
72000 26.88
75000 23.88
78000 31.9
81000 22.6
84000 22.54
87000 23.11
90000 24.92
93000 23.26
96000 25.09
99000 22.91
102000 26.35
105000 21.95
108000 23.25
111000 23.38
114000 19.51
117000 23.37
120000 23.12
123000 22.25
126000 22.37
129000 22.25
132000 22.12
135000 26.39
138000 18.66
141000 20.91
144000 22.56
147000 18.59
150000 19.61
153000 20.09
156000 20.23
159000 23.55
162000 19.43
165000 20.27
168000 23.75
171000 20.73
174000 19.24
177000 18.62
180000 17.97
183000 17.34
186000 17.78
189000 19.87
192000 20.88
195000 20.14
198000 16.89
201000 18.41
204000 17.53
207000 18.39
210000 19.62
213000 16.84
216000 17.7
219000 17.73
222000 17.49
225000 18.6
228000 17.39
231000 17.61
234000 16.33
237000 15.79
240000 17.02
243000 16.69
246000 16.49
249000 18.13
252000 16.55
255000 17.18
258000 16.45
261000 17.26
264000 17.67
267000 17.46
270000 15.87
273000 16.9
276000 16.2
279000 16.32
282000 15.78
285000 16.44
288000 16.43
291000 15.19
294000 16.04
297000 16.53
300000 15.07
303000 16.56
306000 16.16
309000 16.01
312000 15.38
315000 16.35
318000 16.36
321000 18.6
324000 15.86
327000 16.66
330000 16.54
333000 15.74
336000 17.26
339000 15.27
342000 15.51
345000 15.18
348000 16.19
351000 14.3
354000 15.44
357000 15.65
360000 14.85
363000 15.21
366000 15.36
369000 15.56
372000 16.09
375000 15.55
378000 15.09
381000 16.32
384000 15.31
387000 15.63
390000 15.68
393000 15.63
396000 15.8
399000 17.73
402000 14.92
405000 15.41
410000 15.16
420000 16.01
430000 15.04
440000 14.88
450000 14.89
460000 15.61
470000 15.14
480000 14.75
490000 15.74
500000 15.97
510000 15.9
520000 16.16
530000 14.21
540000 13.65
550000 14.52
560000 16.01
570000 15.34
580000 14.72
590000 15.71
600000 15.6
610000 14.64
620000 14.45
630000 14.8


==> dev_cer_finnish_fromscratch_large.dat <==
nupdate cer
3000 100.0
6000 55.62
9000 53.21
12000 41.97
15000 43.27
18000 34.49
21000 44.6
24000 39.62
27000 31.54
30000 37.26
33000 28.66
36000 24.82
39000 29.86
42000 23.75
45000 31.58
48000 22.85
51000 32.76
54000 27.98
57000 24.65
60000 26.95
63000 27.25
66000 28.73
69000 21.73
72000 24.2
75000 20.43
78000 29.82
81000 27.47
84000 23.36
87000 21.09
90000 19.77
93000 20.83
96000 21.94
99000 21.88
102000 21.71
105000 20.09
108000 22.87
111000 21.91
114000 27.34
117000 17.35
120000 24.32
123000 19.72
126000 23.86
129000 18.44
132000 19.54
135000 20.58
138000 24.74
141000 19.81
144000 17.86
147000 23.83
150000 16.63
153000 22.43
156000 17.96
159000 18.25
162000 19.1
165000 19.63
168000 18.44
171000 18.99
174000 16.9
177000 17.43
180000 18.21
183000 19.71
186000 17.23
189000 17.61
192000 16.88
195000 15.41
198000 17.4
201000 16.15
204000 16.84
207000 15.38
210000 17.27
213000 18.21
216000 16.63
219000 16.4
222000 19.29
225000 17.02
228000 17.6
231000 16.82
234000 17.53
237000 18.13
240000 15.98
243000 16.85
246000 16.02
249000 21.86
252000 15.98
255000 14.93
258000 15.33
261000 15.47
264000 15.3
267000 15.86
270000 15.32
273000 15.48
276000 14.05
279000 12.82
282000 14.43
285000 15.54
288000 14.93
291000 14.6
294000 14.2
297000 16.19
300000 14.16
303000 13.85
306000 14.05
309000 14.84
312000 14.7
315000 14.02
318000 13.73
321000 13.91
324000 13.5
327000 13.95
330000 13.74
333000 13.76
336000 14.08
339000 13.86
342000 13.36
345000 15.08
348000 13.47
351000 14.23
354000 13.65
357000 14.57
360000 14.56
370000 13.44
380000 14.18
390000 14.45
400000 14.45
410000 13.6
420000 14.23
430000 14.24
440000 13.93
450000 13.13
460000 13.28
470000 13.86
480000 12.25
490000 12.37
500000 13.76
510000 12.37
520000 13.4
530000 13.49
540000 12.78
550000 13.11
560000 12.84
570000 12.88
580000 13.02
590000 12.83
600000 12.93
610000 12.8
620000 13.03
630000 13.7
640000 13.09
650000 12.46
660000 12.23
670000 13.81
680000 12.8
690000 13.29
700000 12.32
710000 11.88
720000 12.44
730000 12.58
740000 13.17
750000 12.39
760000 12.61
770000 11.9
780000 12.37
790000 12.43
800000 11.29
810000 11.96
820000 12.51
830000 13.62
840000 12.89
850000 12.57
860000 14.01
870000 12.1
880000 12.07
890000 12.86
900000 12.26
910000 12.73
920000 12.26
930000 12.23
940000 12.05
950000 14.0

==> dev_cer_finnish_fromscratch_large_then_cv.dat <==
nupdate cer
960000 12.36
964310 12.13
968620 11.78
972930 11.99
977240 12.22
980000 11.43
990000 11.78
1000000 11.59
1010000 11.86
1020000 11.57
1030000 11.76
1040000 11.25
1050000 11.69
1060000 12.0
1070000 12.25
1080000 11.47
1090000 13.04
1100000 12.19
1110000 11.56
1120000 12.26
1130000 12.86
1140000 11.7
1150000 11.39
1160000 12.12
1170000 12.29
1180000 12.23
1190000 11.84
1200000 12.18
1210000 13.37
1220000 13.14
1230000 13.31
1240000 11.94
1250000 12.68
1260000 12.98
1270000 12.17
1280000 13.6
1290000 12.61
1300000 11.94
1310000 12.03
1320000 12.32
1330000 13.52
1340000 13.78
1350000 13.4
1360000 12.88
1370000 16.12
1380000 12.74
1390000 12.35
1400000 13.58
1410000 13.63
1420000 11.91
1430000 13.54
1440000 12.88
1450000 15.78
1460000 13.57
1470000 14.0
1480000 14.23
1490000 15.44
1500000 14.82
1510000 17.26
1520000 14.73
1530000 13.35
1540000 13.8
1550000 15.05
1560000 15.98
1570000 12.76
1580000 11.96
1590000 14.15
1600000 13.57
1610000 14.23
1620000 14.94
1630000 15.01
1640000 13.52
1650000 14.9
1660000 13.92
1670000 15.3
1680000 15.61
1690000 14.9

==> dev_cer_finnish_fromscratch_then_cv.dat <==
nupdate cer
640000 13.71
650000 13.96
660000 13.4
670000 14.68
680000 14.61
690000 13.51
700000 14.3
710000 14.41
720000 13.64
730000 14.16
740000 14.15
750000 14.44
760000 14.39
770000 14.71
780000 14.76
790000 15.03
800000 14.97
810000 14.57
820000 14.76
830000 14.88
840000 14.69
850000 14.44
860000 14.42
870000 15.13
880000 14.41
890000 14.7
900000 15.2
910000 15.62
920000 15.37
930000 16.13
940000 16.14
950000 16.4
960000 16.01
970000 15.63
980000 15.6
990000 16.28
1000000 15.35

==> dev_cer_finnish_then_cv_vp.dat <==
nupdate cer
492000 24.19
495000 23.2
498000 22.34
501000 21.62
504000 21.41
507000 21.11
510000 20.76
513000 20.81
516000 21.36
519000 20.78
522000 20.79
525000 20.46
528000 20.62
531000 20.15
534000 19.96
537000 19.5
540000 19.87
543000 19.71
546000 19.96
549000 19.32
552000 19.68
555000 19.74
558000 19.62
561000 19.47
564000 19.82
567000 19.94
570000 19.79
573000 19.84
576000 19.5
579000 19.48
582000 19.27
585000 19.66
588000 18.6
591000 19.05
594000 18.68
597000 18.37
600000 19.1
603000 18.81
606000 18.48
609000 18.21
612000 19.33
615000 18.73
618000 18.84
621000 17.98
624000 17.84
627000 18.29
630000 18.28
633000 18.8
636000 18.38
639000 19.04
642000 19.47
645000 18.81
648000 18.43
651000 18.13
654000 18.82
657000 18.35
660000 18.33
663000 17.85

==> dev_cer_greek.dat <==
nupdate cer
3000 95.7
6000 94.68
9000 92.77
12000 81.34
15000 76.89
18000 79.11
21000 71.01
24000 85.81
27000 80.26
30000 86.35
33000 73.11
36000 82.99
39000 75.06
42000 63.32
45000 67.34
48000 73.94
51000 54.17
54000 61.2
57000 56.31
60000 62.05
63000 66.81
66000 55.56
69000 48.56
72000 76.21
75000 60.77
78000 53.24
81000 63.89
84000 64.89
87000 50.99
90000 46.37
93000 56.15
96000 55.04
99000 55.02
102000 69.69
105000 60.4
108000 58.34
111000 65.26
114000 51.94
117000 56.57
120000 60.05
123000 56.46
126000 59.51
129000 54.2
132000 49.56
135000 68.87
138000 52.79
141000 56.66
144000 56.98
147000 52.8
150000 62.66
153000 34.92
156000 58.7
159000 64.85
162000 55.58
165000 63.35
168000 60.67
171000 73.77
174000 61.29
177000 43.57
180000 52.09
183000 69.14
186000 66.69
189000 63.99
192000 62.15
195000 75.11
198000 62.61
201000 57.83
204000 55.3
207000 64.16
210000 50.03
213000 57.53
216000 59.52
219000 48.69
222000 61.48
225000 67.48
228000 63.81
231000 69.73
234000 53.22
237000 48.53
240000 42.67
243000 54.09
246000 61.46
249000 63.61
252000 65.56
255000 64.71
258000 61.26
261000 60.9
264000 56.56
267000 61.13
270000 60.29
273000 64.11
276000 60.22
279000 63.5
282000 58.05
285000 59.09
288000 62.4
291000 63.08
294000 54.84
297000 58.4
300000 57.38
303000 57.1
306000 69.62
309000 57.89
312000 63.9
315000 58.91
318000 62.45
321000 64.05
324000 57.43
327000 51.14
330000 63.41
333000 66.61
336000 54.7
339000 63.17
342000 64.46
345000 68.29
348000 65.14
351000 62.61
354000 65.43
357000 64.0
360000 60.19
363000 64.29
366000 62.52
369000 66.82
372000 67.78
375000 61.93
378000 64.85
381000 62.52
384000 66.02
387000 65.94
390000 67.82
393000 71.43
396000 55.41
399000 61.63
402000 67.97
405000 68.88
408000 70.1
411000 71.25
414000 63.22
417000 65.47
420000 61.08
423000 56.52
426000 65.26
429000 66.3
432000 64.19
435000 68.29
438000 65.29
441000 66.13
444000 69.88
447000 66.71
450000 63.79
453000 66.51
456000 69.41
459000 60.28
462000 61.97
465000 64.42
468000 72.27
471000 67.74
474000 70.42
477000 65.72
480000 71.23
483000 70.02
486000 60.15
489000 53.24

==> dev_cer_greek_fromscratch.dat <==
nupdate cer
3000 99.8
6000 87.97
9000 85.48
12000 90.0
15000 70.75
18000 90.19
21000 73.32
24000 65.98
27000 66.73
30000 69.54
33000 63.59
36000 60.6
39000 69.9
42000 48.98
45000 54.39
48000 56.91
51000 51.86
54000 58.05
57000 45.07
60000 54.41
63000 51.78
66000 52.84
69000 52.95
72000 54.86
75000 68.48
78000 62.01
81000 46.22
84000 45.18
87000 42.24
90000 43.12
93000 47.56
96000 43.22
99000 47.31
102000 57.23
105000 47.49
108000 37.83
111000 42.57
114000 49.92
117000 41.49
120000 41.94
123000 44.33
126000 42.18
129000 45.65
132000 34.03
135000 36.79
138000 39.67
141000 40.72
144000 40.23
147000 35.18
150000 42.37
153000 39.49
156000 33.54
159000 50.41
162000 35.19
165000 33.04
168000 34.3
171000 34.36
174000 34.01
177000 34.29
180000 36.17
183000 31.82
186000 39.98
189000 38.31
192000 33.0
195000 29.99
198000 33.26
201000 37.37
204000 33.15
207000 38.78
210000 34.14
213000 35.1
216000 36.98
219000 33.52
222000 33.86
225000 37.86
228000 34.5
231000 26.52
234000 30.27
237000 33.62
240000 38.26
243000 30.26
246000 28.91
249000 29.65
252000 30.09
255000 32.09
258000 31.5
261000 34.53
264000 33.13
267000 33.39
270000 30.44
273000 30.94
276000 27.8
279000 31.21
282000 27.52
285000 28.58
288000 26.31
291000 30.11
294000 28.65
297000 28.46
300000 28.08
303000 27.38
306000 31.08
309000 31.62
312000 27.91
315000 34.63
318000 26.27
321000 30.47
324000 30.56
327000 31.45
330000 27.77
333000 30.67
336000 31.32
339000 26.75
342000 33.25
345000 28.64
348000 30.52
351000 31.84
354000 33.5
357000 31.39
360000 28.89
363000 27.54
366000 31.5
369000 31.71
372000 29.13
375000 28.49
378000 27.9
381000 27.84
384000 31.72
387000 30.87
390000 28.53
393000 29.75
396000 29.98
399000 29.41
402000 27.97
405000 28.09
410000 28.93
420000 26.37
430000 26.99
440000 24.8
450000 24.92
460000 28.47
470000 28.62
480000 28.52
490000 25.85
500000 27.95
510000 29.7
520000 27.16
530000 27.22
540000 26.4
550000 28.0
560000 31.02
570000 29.96
580000 28.83
590000 25.14
600000 28.49
610000 27.17
620000 27.3
630000 26.3


==> dev_cer_greek_fromscratch_large.dat <==
nupdate cer
3000 100.0
6000 89.96
9000 81.43
12000 73.87
15000 70.02
18000 62.55
21000 58.44
24000 65.33
27000 52.93
30000 55.63
33000 43.95
36000 46.67
39000 52.97
42000 45.85
45000 46.44
48000 54.02
51000 53.97
54000 44.21
57000 51.71
60000 51.25
63000 45.67
66000 43.42
69000 46.27
72000 50.5
75000 42.91
78000 47.7
81000 43.86
84000 39.28
87000 41.99
90000 43.73
93000 35.51
96000 39.45
99000 36.82
102000 44.75
105000 42.81
108000 32.97
111000 35.15
114000 44.0
117000 34.33
120000 32.37
123000 37.04
126000 40.18
129000 34.98
132000 34.18
135000 38.58
138000 43.81
141000 38.49
144000 32.53
147000 40.9
150000 30.68
153000 36.6
156000 36.74
159000 31.88
162000 33.33
165000 34.62
168000 32.9
171000 38.6
174000 33.2
177000 34.29
180000 31.96
183000 32.64
186000 28.38
189000 29.34
192000 27.58
195000 26.84
198000 31.34
201000 28.32
204000 33.81
207000 27.91
210000 31.13
213000 31.79
216000 31.43
219000 28.24
222000 38.11
225000 30.72
228000 30.1
231000 30.72
234000 29.57
237000 27.91
240000 32.02
243000 29.76
246000 28.08
249000 27.1
252000 31.57
255000 29.9
258000 27.28
261000 25.9
264000 26.03
267000 28.21
270000 25.48
273000 24.09
276000 27.42
279000 27.51
282000 26.88
285000 24.88
288000 29.78
291000 24.78
294000 28.03
297000 24.36
300000 22.48
303000 24.29
306000 29.86
309000 22.75
312000 27.12
315000 27.75
318000 28.33
321000 26.46
324000 24.01
327000 26.1
330000 26.53
333000 23.98
336000 23.4
339000 24.84
342000 25.14
345000 21.31
348000 22.0
351000 25.76
354000 23.66
357000 23.96
360000 23.55
370000 24.11
380000 25.78
390000 26.95
400000 22.79
410000 24.94
420000 25.57
430000 24.17
440000 24.05
450000 26.11
460000 26.65
470000 22.99
480000 24.64
490000 24.75
500000 21.22
510000 23.72
520000 24.27
530000 23.1
540000 19.38
550000 22.79
560000 22.76
570000 25.39
580000 25.35
590000 25.08
600000 23.36
610000 22.15
620000 25.2
630000 21.54
640000 22.2
650000 24.19
660000 19.41
670000 21.88
680000 25.56
690000 23.85
700000 23.14
710000 20.21
720000 20.04
730000 20.38
740000 22.21
750000 21.5
760000 22.2
770000 20.66
780000 22.6
790000 19.59
800000 22.02
810000 22.51
820000 19.59
830000 21.91
840000 19.14
850000 20.55
860000 20.48
870000 20.88
880000 21.63
890000 23.64
900000 20.99
910000 22.85
920000 21.46
930000 24.36
940000 23.14
950000 21.02

==> dev_cer_greek_fromscratch_large_then_cv.dat <==
nupdate cer
960000 20.95
964310 22.17
968620 23.93
972930 22.22
977240 21.53
980000 23.5
990000 20.96
1000000 22.03
1010000 22.7
1020000 25.74
1030000 30.1
1040000 24.99
1050000 23.94
1060000 25.13
1070000 22.78
1080000 25.86
1090000 28.35
1100000 28.12
1110000 28.16
1120000 27.2
1130000 28.36
1140000 27.44
1150000 28.63
1160000 28.87
1170000 25.84
1180000 31.89
1190000 29.95
1200000 30.12
1210000 34.68
1220000 27.94
1230000 31.56
1240000 32.73
1250000 28.29
1260000 32.98
1270000 29.2
1280000 30.46
1290000 30.08
1300000 24.11
1310000 24.91
1320000 31.02
1330000 30.43
1340000 31.86
1350000 29.38
1360000 31.0
1370000 30.08
1380000 32.97
1390000 30.61
1400000 28.73
1410000 28.75
1420000 33.12
1430000 31.94
1440000 31.57
1450000 31.01
1460000 32.86
1470000 29.99
1480000 37.5
1490000 33.88
1500000 33.88
1510000 30.92
1520000 36.31
1530000 36.38
1540000 39.25
1550000 31.26
1560000 28.14
1570000 34.41
1580000 33.94
1590000 33.29
1600000 38.87
1610000 36.52
1620000 37.01
1630000 40.6
1640000 32.41
1650000 35.17
1660000 34.57
1670000 36.25
1680000 33.95
1690000 34.09

==> dev_cer_greek_fromscratch_then_cv.dat <==
nupdate cer
640000 26.9
650000 28.88
660000 33.8
670000 33.23
680000 31.92
690000 37.01
700000 35.51
710000 41.6
720000 36.89
730000 40.48
740000 41.63
750000 42.65
760000 38.49
770000 37.3
780000 46.5
790000 42.25
800000 42.42
810000 36.91
820000 45.11
830000 45.08
840000 44.49
850000 46.1
860000 46.3
870000 43.66
880000 49.83
890000 41.7
900000 44.73
910000 45.92
920000 50.71
930000 49.39
940000 52.97
950000 48.58
960000 49.7
970000 44.76
980000 46.76
990000 49.4
1000000 47.63

==> dev_cer_greek_then_cv_vp.dat <==
nupdate cer
492000 32.74
495000 36.77
498000 33.91
501000 39.25
504000 34.76
507000 35.67
510000 39.95
513000 41.5
516000 44.45
519000 43.27
522000 51.15
525000 48.56
528000 48.46
531000 45.72
534000 46.68
537000 48.57
540000 51.75
543000 54.08
546000 51.02
549000 48.83
552000 53.51
555000 52.43
558000 57.67
561000 55.84
564000 55.28
567000 58.92
570000 58.12
573000 60.08
576000 56.4
579000 61.11
582000 60.95
585000 56.91
588000 58.87
591000 55.87
594000 56.61
597000 52.06
600000 54.97
603000 57.92
606000 57.77
609000 56.57
612000 60.36
615000 58.23
618000 55.33
621000 56.5
624000 54.45
627000 60.02
630000 60.14
633000 55.51
636000 61.08
639000 58.86
642000 63.51
645000 57.97
648000 59.13
651000 56.08
654000 58.97
657000 55.17
660000 56.54
663000 58.75

==> dev_cer_kab.dat <==
nupdate cer
3000 76.58
6000 64.07
9000 58.52
12000 46.27
15000 41.66
18000 39.47
21000 37.71
24000 34.98
27000 32.77
30000 33.42
33000 31.53
36000 29.46
39000 29.08
42000 28.04
45000 27.18
48000 26.82
51000 27.73
54000 25.33
57000 24.76
60000 25.36
63000 25.0
66000 24.53
69000 23.81
72000 28.84
75000 22.49
78000 22.39
81000 22.36
84000 21.77
87000 21.25
90000 21.36
93000 20.84
96000 20.5
99000 20.22
102000 20.01
105000 19.84
108000 19.53
111000 19.44
114000 19.58
117000 19.39
120000 18.72
123000 18.73
126000 18.55
129000 18.33
132000 17.95
135000 17.95
138000 17.71
141000 17.81
144000 17.68
147000 17.6
150000 17.38
153000 17.16
156000 17.39
159000 17.64
162000 17.01
165000 16.65
168000 16.69
171000 16.73
174000 16.66
177000 16.89
180000 16.59
183000 16.38
186000 16.51
189000 16.13
192000 16.14
195000 16.28
198000 15.82
201000 15.95
204000 15.8
207000 15.75
210000 15.69
213000 15.72
216000 16.23
219000 15.47
222000 15.26
225000 15.52
228000 15.68
231000 15.17
234000 15.04
237000 15.05
240000 15.21
243000 14.98
246000 15.01
249000 15.0
252000 14.6
255000 14.35
258000 14.33
261000 14.15
264000 14.06
267000 14.14
270000 13.95
273000 13.99
276000 13.93
279000 13.86
282000 13.78
285000 13.78
288000 13.8
291000 13.75
294000 13.76
297000 13.73
300000 13.66
303000 13.55
306000 13.52
309000 13.53
312000 13.52
315000 13.52
318000 13.5
321000 13.39
324000 13.28
327000 13.34
330000 13.45
333000 13.45
336000 13.34
339000 13.28
342000 13.24
345000 13.24
348000 13.25
351000 13.2
354000 13.24
357000 13.12
360000 13.09
363000 13.04
366000 13.07
369000 13.11
372000 13.07
375000 13.06
378000 13.21
381000 13.02
384000 12.94
387000 12.98
390000 12.93
393000 12.97
396000 12.92
399000 12.78
402000 12.82
405000 12.86
408000 12.9
411000 12.74
414000 12.73
417000 12.71
420000 12.68
423000 12.82
426000 12.76
429000 12.62
432000 12.73
435000 12.62
438000 12.62
441000 12.67
444000 12.65
447000 12.63
450000 12.6
453000 12.66
456000 12.64
459000 12.59
462000 12.54
465000 12.52
468000 12.66
471000 12.51
474000 12.49
477000 12.54
480000 12.43
483000 12.53
486000 12.41
489000 12.27

==> dev_cer_kab_fromscratch.dat <==
nupdate cer
3000 93.34
6000 85.58
9000 80.89
12000 69.86
15000 67.3
18000 65.84
21000 67.6
24000 66.71
27000 64.0
30000 69.54
33000 65.24
36000 61.79
39000 64.08
42000 61.03
45000 60.71
48000 60.48
51000 60.91
54000 60.59
57000 60.57
60000 59.58
63000 59.51
66000 59.78
69000 59.67
72000 58.96
75000 57.77
78000 58.9
81000 55.68
84000 56.46
87000 55.55
90000 53.67
93000 53.68
96000 52.03
99000 54.92
102000 52.23
105000 51.57
108000 50.83
111000 50.77
114000 50.27
117000 50.12
120000 49.44
123000 48.68
126000 48.88
129000 49.92
132000 46.66
135000 47.27
138000 48.35
141000 46.88
144000 46.3
147000 46.86
150000 48.19
153000 47.06
156000 45.09
159000 45.18
162000 46.89
165000 45.71
168000 45.01
171000 44.98
174000 45.17
177000 60.85
180000 47.64
183000 44.37
186000 44.48
189000 44.4
192000 43.69
195000 43.5
198000 43.36
201000 43.23
204000 42.88
207000 42.48
210000 42.38
213000 43.65
216000 43.19
219000 42.69
222000 42.54
225000 42.66
228000 43.12
231000 42.31
234000 42.36
237000 42.6
240000 43.44
243000 41.35
246000 41.92
249000 42.17
252000 41.29
255000 41.55
258000 42.05
261000 40.28
264000 40.97
267000 40.04
270000 40.47
273000 40.29
276000 39.99
279000 39.9
282000 40.37
285000 40.54
288000 41.07
291000 39.85
294000 40.99
297000 40.7
300000 39.96
303000 40.17
306000 39.93
309000 40.57
312000 40.73
315000 40.1
318000 40.35
321000 40.6
324000 40.18
327000 40.08
330000 40.16
333000 40.49
336000 41.21
339000 40.42
342000 39.4
345000 40.37
348000 39.4
351000 39.63
354000 39.34
357000 39.78
360000 39.25
363000 39.69
366000 39.89
369000 39.4
372000 38.67
375000 38.44
378000 39.35
381000 39.22
384000 39.83
387000 38.89
390000 39.08
393000 38.9
396000 39.35
399000 39.87
402000 39.22
405000 39.16
410000 39.31
420000 38.06
430000 38.65
440000 38.55
450000 39.99
460000 38.95
470000 38.67
480000 38.29
490000 38.04
500000 38.16
510000 39.09
520000 37.64
530000 37.5
540000 38.17
550000 38.3
560000 37.78
570000 37.99
580000 38.22
590000 37.81
600000 37.69
610000 37.47
620000 38.56
630000 37.58


==> dev_cer_kab_fromscratch_large.dat <==
nupdate cer
3000 100.0
6000 76.21
9000 75.19
12000 67.75
15000 67.47
18000 65.11
21000 65.26
24000 66.56
27000 65.09
30000 61.52
33000 58.19
36000 61.59
39000 59.38
42000 60.97
45000 65.34
48000 57.44
51000 58.68
54000 62.95
57000 60.93
60000 62.4
63000 62.38
66000 69.7
69000 61.73
72000 57.2
75000 57.76
78000 59.07
81000 53.41
84000 55.36
87000 51.17
90000 55.7
93000 52.79
96000 53.67
99000 51.47
102000 51.82
105000 50.65
108000 50.33
111000 51.55
114000 50.92
117000 50.01
120000 52.25
123000 46.47
126000 47.14
129000 48.59
132000 47.55
135000 45.38
138000 46.12
141000 45.38
144000 56.4
147000 48.08
150000 44.72
153000 44.59
156000 47.11
159000 44.56
162000 43.63
165000 42.4
168000 42.75
171000 45.54
174000 44.18
177000 42.76
180000 42.57
183000 42.84
186000 41.74
189000 41.12
192000 40.97
195000 51.65
198000 42.37
201000 41.85
204000 40.97
207000 40.87
210000 40.19
213000 49.06
216000 42.63
219000 41.27
222000 41.04
225000 40.78
228000 40.65
231000 44.42
234000 40.35
237000 40.85
240000 39.78
243000 38.84
246000 39.98
249000 50.63
252000 39.28
255000 39.24
258000 38.06
261000 39.06
264000 39.32
267000 38.35
270000 38.36
273000 38.71
276000 38.33
279000 38.03
282000 37.55
285000 38.15
288000 37.85
291000 38.41
294000 37.89
297000 37.76
300000 37.1
303000 37.26
306000 37.21
309000 37.53
312000 36.99
315000 36.9
318000 37.71
321000 37.42
324000 36.61
327000 36.32
330000 36.99
333000 36.12
336000 36.58
339000 36.33
342000 36.85
345000 36.77
348000 36.97
351000 38.1
354000 37.0
357000 36.45
360000 36.42
370000 37.48
380000 36.03
390000 36.13
400000 36.23
410000 36.2
420000 35.47
430000 35.6
440000 36.33
450000 35.44
460000 34.98
470000 35.24
480000 34.92
490000 34.75
500000 34.75
510000 35.11
520000 34.49
530000 35.31
540000 34.22
550000 35.51
560000 34.35
570000 34.66
580000 34.61
590000 35.38
600000 33.8
610000 34.02
620000 34.52
630000 33.95
640000 33.71
650000 33.51
660000 33.77
670000 33.67
680000 33.35
690000 33.25
700000 33.18
710000 33.82
720000 33.76
730000 33.81
740000 32.99
750000 33.71
760000 33.03
770000 32.65
780000 32.65
790000 33.21
800000 32.9
810000 32.65
820000 32.61
830000 32.96
840000 32.65
850000 32.57
860000 32.74
870000 32.89
880000 32.38
890000 32.65
900000 32.22
910000 32.83
920000 32.1
930000 32.26
940000 32.23
950000 32.24

==> dev_cer_kab_fromscratch_large_then_cv.dat <==
nupdate cer
960000 32.19
964310 31.1
968620 29.28
972930 27.88
977240 29.34
980000 28.24
990000 26.81
1000000 25.56
1010000 24.67
1020000 24.51
1030000 23.41
1040000 23.5
1050000 22.71
1060000 21.8
1070000 22.61
1080000 21.13
1090000 21.01
1100000 20.38
1110000 19.93
1120000 19.83
1130000 19.41
1140000 19.32
1150000 19.2
1160000 18.36
1170000 18.22
1180000 17.91
1190000 17.71
1200000 17.51
1210000 17.31
1220000 17.26
1230000 17.04
1240000 16.66
1250000 16.46
1260000 16.62
1270000 16.21
1280000 16.44
1290000 15.99
1300000 15.96
1310000 15.61
1320000 15.66
1330000 15.47
1340000 15.84
1350000 15.28
1360000 15.09
1370000 15.11
1380000 14.92
1390000 14.8
1400000 14.75
1410000 14.5
1420000 14.36
1430000 14.32
1440000 14.14
1450000 14.07
1460000 14.02
1470000 13.83
1480000 13.73
1490000 13.73
1500000 13.62
1510000 13.6
1520000 13.4
1530000 13.65
1540000 13.32
1550000 13.3
1560000 13.22
1570000 13.18
1580000 12.99
1590000 13.09
1600000 13.02
1610000 12.88
1620000 12.91
1630000 12.72
1640000 12.71
1650000 12.65
1660000 12.68
1670000 12.53
1680000 12.53
1690000 12.54

==> dev_cer_kab_fromscratch_then_cv.dat <==
nupdate cer
640000 34.3
650000 32.75
660000 31.23
670000 30.41
680000 29.3
690000 28.6
700000 27.53
710000 27.05
720000 26.56
730000 25.82
740000 25.12
750000 24.91
760000 24.37
770000 24.01
780000 23.54
790000 23.35
800000 23.18
810000 22.49
820000 22.33
830000 22.11
840000 22.11
850000 21.56
860000 21.43
870000 21.25
880000 20.78
890000 20.82
900000 20.59
910000 20.42
920000 20.13
930000 19.99
940000 19.8
950000 19.84
960000 19.8
970000 19.49
980000 19.28
990000 19.15
1000000 19.22


==> dev_cer_kab_then_cv_vp.dat <==
nupdate cer
492000 12.99
495000 13.28
498000 13.53
501000 13.75
504000 13.93
507000 14.07
510000 14.16
513000 14.29
516000 14.39
519000 14.4
522000 14.27
525000 14.36
528000 14.42
531000 14.44
534000 14.54
537000 14.59
540000 14.64
543000 14.8
546000 14.74
549000 14.87
552000 14.66
555000 14.83
558000 14.67
561000 14.75
564000 14.98
567000 14.89
570000 15.15
573000 15.01
576000 15.03
579000 15.17
582000 15.04
585000 15.06
588000 14.96
591000 15.08
594000 15.14
597000 15.18
600000 15.33
603000 15.3
606000 15.23
609000 15.16
612000 15.36
615000 15.3
618000 15.44
621000 15.25
624000 15.26
627000 15.32
630000 15.48
633000 15.49
636000 15.41
639000 15.58
642000 15.46
645000 15.51
648000 15.39
651000 15.6
654000 15.53
657000 15.49
660000 15.46
663000 15.29

==> dev_cer_lith.dat <==
nupdate cer
3000 66.58
6000 57.64
9000 61.21
12000 61.04
15000 56.56
18000 46.88
21000 55.4
24000 48.74
27000 51.0
30000 43.41
33000 43.85
36000 47.81
39000 39.24
42000 44.08
45000 40.32
48000 44.73
51000 43.54
54000 51.16
57000 54.11
60000 47.28
63000 50.44
66000 40.33
69000 49.44
72000 39.18
75000 38.07
78000 64.11
81000 47.53
84000 41.52
87000 38.68
90000 46.71
93000 46.67
96000 37.67
99000 48.94
102000 59.5
105000 50.66
108000 52.48
111000 47.84
114000 58.98
117000 64.11
120000 47.63
123000 43.95
126000 46.54
129000 48.67
132000 50.6
135000 52.37
138000 42.91
141000 43.57
144000 59.28
147000 50.68
150000 66.29
153000 44.03
156000 50.75
159000 64.84
162000 41.72
165000 45.89
168000 38.31
171000 43.54
174000 34.62
177000 59.4
180000 34.33
183000 42.29
186000 45.49
189000 48.92
192000 49.65
195000 44.0
198000 60.67
201000 49.13
204000 41.8
207000 39.66
210000 37.94
213000 45.62
216000 54.81
219000 51.09
222000 47.22
225000 44.72
228000 42.55
231000 46.89
234000 59.35
237000 47.4
240000 52.25
243000 48.53
246000 50.56
249000 46.86
252000 51.86
255000 52.25
258000 49.93
261000 51.39
264000 59.53
267000 61.39
270000 55.38
273000 51.45
276000 52.88
279000 58.39
282000 51.69
285000 59.27
288000 55.34
291000 55.29
294000 59.98
297000 58.55
300000 47.59
303000 56.35
306000 54.11
309000 55.6
312000 54.4
315000 55.45
318000 54.89
321000 56.41
324000 54.79
327000 59.74
330000 51.52
333000 57.21
336000 53.36
339000 55.56
342000 52.06
345000 56.74
348000 58.35
351000 55.81
354000 60.01
357000 52.9
360000 51.14
363000 52.59
366000 50.11
369000 54.06
372000 58.58
375000 48.48
378000 53.72
381000 58.96
384000 52.26
387000 55.25
390000 45.41
393000 48.71
396000 47.68
399000 43.87
402000 43.26
405000 51.79
408000 47.21
411000 50.02
414000 53.1
417000 53.14
420000 54.07
423000 48.89
426000 50.36
429000 45.35
432000 49.67
435000 51.37
438000 48.84
441000 53.71
444000 52.4
447000 51.72
450000 52.23
453000 50.25
456000 44.89
459000 50.74
462000 53.76
465000 52.41
468000 52.17
471000 49.76
474000 44.99
477000 45.79
480000 49.95
483000 49.74
486000 46.0
489000 57.26


==> dev_cer_lith_fromscratch.dat <==
nupdate cer
3000 85.79
6000 72.54
9000 65.02
12000 48.15
15000 37.05
18000 38.62
21000 40.15
24000 36.63
27000 30.42
30000 52.06
33000 43.56
36000 32.12
39000 38.11
42000 23.7
45000 32.15
48000 35.94
51000 24.63
54000 40.42
57000 24.59
60000 20.89
63000 21.62
66000 35.59
69000 22.74
72000 27.05
75000 25.72
78000 27.36
81000 29.98
84000 23.24
87000 21.86
90000 19.29
93000 23.59
96000 27.16
99000 40.98
102000 24.58
105000 31.35
108000 22.79
111000 28.77
114000 19.4
117000 23.96
120000 42.81
123000 23.05
126000 21.05
129000 16.96
132000 32.41
135000 25.16
138000 22.26
141000 23.04
144000 44.62
147000 31.19
150000 24.32
153000 17.92
156000 18.77
159000 38.19
162000 16.22
165000 29.93
168000 25.54
171000 20.86
174000 38.67
177000 22.63
180000 20.09
183000 27.77
186000 19.51
189000 21.31
192000 29.07
195000 24.25
198000 29.66
201000 33.62
204000 17.76
207000 17.81
210000 24.58
213000 18.79
216000 25.77
219000 26.72
222000 27.46
225000 27.49
228000 24.04
231000 23.23
234000 25.14
237000 19.47
240000 25.52
243000 28.55
246000 21.15
249000 18.59
252000 19.21
255000 22.92
258000 20.38
261000 22.51
264000 20.91
267000 27.46
270000 19.14
273000 26.1
276000 22.36
279000 23.19
282000 20.39
285000 17.72
288000 22.46
291000 22.8
294000 23.75
297000 24.03
300000 16.56
303000 24.32
306000 28.25
309000 18.56
312000 19.66
315000 21.89
318000 16.43
321000 24.56
324000 22.34
327000 31.88
330000 35.31
333000 18.89
336000 26.33
339000 19.98
342000 16.57
345000 25.85
348000 18.95
351000 18.09
354000 20.99
357000 20.84
360000 20.82
363000 23.02
366000 17.91
369000 23.07
372000 20.57
375000 22.44
378000 18.15
381000 19.76
384000 14.8
387000 29.85
390000 21.31
393000 21.97
396000 20.31
399000 36.67
402000 23.78
405000 18.37
410000 22.59
420000 21.55
430000 18.21
440000 34.59
450000 20.84
460000 22.43
470000 19.53
480000 16.37
490000 23.11
500000 22.52
510000 20.65
520000 22.01
530000 19.66
540000 23.82
550000 22.26
560000 20.04
570000 20.08
580000 22.12
590000 23.09
600000 19.77
610000 19.58
620000 23.46
630000 17.65

==> dev_cer_lith_fromscratch_large.dat <==
nupdate cer
3000 100.0
6000 57.85
9000 54.11
12000 44.68
15000 43.99
18000 32.54
21000 53.58
24000 51.27
27000 39.78
30000 46.24
33000 38.06
36000 27.73
39000 25.17
42000 23.21
45000 50.25
48000 22.34
51000 24.42
54000 24.28
57000 25.42
60000 21.4
63000 28.18
66000 20.4
69000 18.36
72000 22.25
75000 21.08
78000 23.59
81000 24.94
84000 26.25
87000 17.75
90000 15.19
93000 18.2
96000 18.0
99000 22.4
102000 19.8
105000 17.11
108000 17.07
111000 17.83
114000 20.12
117000 15.84
120000 16.64
123000 16.15
126000 18.31
129000 15.95
132000 22.9
135000 24.98
138000 19.04
141000 16.61
144000 12.72
147000 17.32
150000 14.77
153000 15.35
156000 14.39
159000 15.72
162000 16.4
165000 16.99
168000 14.71
171000 14.81
174000 13.68
177000 13.83
180000 15.41
183000 26.06
186000 16.99
189000 21.32
192000 13.5
195000 12.64
198000 14.93
201000 17.0
204000 14.29
207000 13.24
210000 15.1
213000 13.96
216000 12.79
219000 14.54
222000 17.67
225000 14.26
228000 15.66
231000 14.16
234000 14.32
237000 15.14
240000 13.91
243000 14.61
246000 15.49
249000 14.72
252000 15.19
255000 14.83
258000 14.69
261000 15.34
264000 13.9
267000 16.0
270000 15.92
273000 14.16
276000 13.52
279000 13.07
282000 14.43
285000 28.27
288000 13.55
291000 13.41
294000 12.85
297000 14.37
300000 14.26
303000 13.19
306000 14.21
309000 13.45
312000 16.85
315000 16.92
318000 14.33
321000 13.44
324000 12.56
327000 12.69
330000 12.1
333000 12.32
336000 12.62
339000 14.6
342000 17.3
345000 16.04
348000 17.93
351000 16.2
354000 13.12
357000 14.97
360000 13.25
370000 13.11
380000 14.91
390000 16.23
400000 13.36
410000 14.23
420000 12.68
430000 14.69
440000 13.27
450000 18.97
460000 13.58
470000 15.66
480000 12.87
490000 14.52
500000 13.13
510000 12.29
520000 11.47
530000 12.96
540000 12.09
550000 13.21
560000 11.31
570000 13.29
580000 12.21
590000 13.42
600000 13.63
610000 12.81
620000 12.67
630000 12.81
640000 13.84
650000 12.09
660000 14.71
670000 12.03
680000 14.37
690000 11.5
700000 12.97
710000 11.26
720000 16.06
730000 12.35
740000 12.54
750000 15.3
760000 15.33
770000 11.7
780000 11.36
790000 13.52
800000 11.42
810000 13.96
820000 11.79
830000 16.06
840000 13.56
850000 12.76
860000 12.35
870000 12.4
880000 12.08
890000 12.95
900000 13.64
910000 12.48
920000 11.6
930000 12.58
940000 10.92
950000 11.36

==> dev_cer_lith_fromscratch_large_then_cv.dat <==
nupdate cer
960000 12.2
964310 10.45
968620 10.2
972930 10.23
977240 10.2
980000 9.44
990000 9.48
1000000 8.93
1010000 8.97
1020000 9.62
1030000 9.32
1040000 10.89
1050000 9.46
1060000 11.17
1070000 10.76
1080000 10.82
1090000 10.47
1100000 8.75
1110000 8.72
1120000 11.94
1130000 10.31
1140000 10.4
1150000 9.66
1160000 11.82
1170000 9.55
1180000 10.89
1190000 10.13
1200000 11.0
1210000 10.19
1220000 10.84
1230000 10.83
1240000 10.72
1250000 9.81
1260000 15.56
1270000 10.97
1280000 10.74
1290000 11.08
1300000 10.17
1310000 13.39
1320000 10.65
1330000 11.12
1340000 10.51
1350000 10.73
1360000 12.36
1370000 10.25
1380000 13.1
1390000 12.71
1400000 14.56
1410000 14.8
1420000 12.55
1430000 11.44
1440000 10.88
1450000 11.57
1460000 13.78
1470000 14.73
1480000 10.98
1490000 14.6
1500000 11.73
1510000 11.64
1520000 12.6
1530000 13.44
1540000 11.09
1550000 12.64
1560000 14.65
1570000 12.13
1580000 11.75
1590000 12.61
1600000 12.75
1610000 10.66
1620000 13.03
1630000 12.81
1640000 11.29
1650000 17.79
1660000 13.87
1670000 13.29
1680000 11.67
1690000 12.45

==> dev_cer_lith_fromscratch_then_cv.dat <==
nupdate cer
640000 15.72
650000 17.3
660000 13.86
670000 14.8
680000 15.1
690000 13.02
700000 14.72
710000 12.32
720000 14.14
730000 12.94
740000 14.99
750000 13.61
760000 12.93
770000 15.1
780000 14.76
790000 14.37
800000 12.78
810000 12.48
820000 14.42
830000 13.06
840000 14.57
850000 12.46
860000 14.45
870000 12.28
880000 13.46
890000 14.78
900000 12.34
910000 13.25
920000 14.32
930000 15.41
940000 14.91
950000 13.46
960000 17.4
970000 14.06
980000 16.4
990000 12.6
1000000 14.04


==> dev_cer_lith_then_cv_vp.dat <==
nupdate cer
492000 21.55
495000 23.28
498000 28.17
501000 31.87
504000 35.67
507000 36.34
510000 41.72
513000 37.04
516000 48.96
519000 45.21
522000 44.2
525000 47.43
528000 50.87
531000 46.18
534000 46.43
537000 53.31
540000 48.89
543000 48.57
546000 51.02
549000 56.08
552000 52.46
555000 54.31
558000 49.02
561000 50.57
564000 56.04
567000 45.11
570000 51.41
573000 55.57
576000 59.11
579000 65.89
582000 59.26
585000 61.8
588000 63.02
591000 60.67
594000 58.65
597000 56.05
600000 63.31
603000 65.32
606000 60.78
609000 57.04
612000 62.75
615000 59.27
618000 66.5
621000 58.39
624000 57.54
627000 59.68
630000 60.05
633000 69.17
636000 61.1
639000 68.91
642000 55.9
645000 67.61
648000 69.27
651000 63.62
654000 53.76
657000 56.21
660000 51.45
663000 54.6

==> dev_cer_other_cv.dat <==
nupdate cer
3000 84.6555
6000 76.18724999999999
9000 68.66024999999999
12000 62.40025000000001
15000 58.16924999999999
18000 54.56325
21000 50.62975
24000 49.816
27000 47.27025
30000 49.025999999999996
33000 46.051249999999996
36000 44.833000000000006
39000 43.889250000000004
42000 42.01675
45000 41.27625
48000 41.50975
51000 40.8955
54000 40.035000000000004
57000 39.01475
60000 39.74775
63000 38.759249999999994
66000 37.83525
69000 38.930499999999995
72000 40.575
75000 37.9415
78000 38.1235
81000 37.637
84000 36.282
87000 35.438250000000004
90000 35.488
93000 35.95399999999999
96000 36.48475
99000 35.3885
102000 35.33225
105000 35.109249999999996
108000 35.444500000000005
111000 35.5925
114000 34.9495
117000 34.0065
120000 34.102999999999994
123000 34.717
126000 33.8285
129000 34.24025
132000 33.7855
135000 33.965250000000005
138000 33.00625
141000 34.71575
144000 33.54175
147000 33.24125
150000 32.96
153000 32.964
156000 33.50775
159000 32.9255
162000 33.567750000000004
165000 33.337
168000 32.273
171000 32.8355
174000 31.40475
177000 31.479999999999997
180000 33.65175000000001
183000 31.445249999999998
186000 31.889
189000 32.034000000000006
192000 31.84575
195000 31.939749999999997
198000 31.94925
201000 31.707000000000004
204000 31.041000000000004
207000 32.545
210000 32.1965
213000 32.42475
216000 31.559749999999998
219000 31.36875
222000 31.970000000000006
225000 32.04
228000 31.834749999999996
231000 31.388249999999992
234000 30.790999999999997
237000 31.046749999999996
240000 30.657000000000004
243000 30.774250000000002
246000 30.422500000000003
249000 31.049249999999994
252000 30.92525
255000 30.470500000000005
258000 30.628999999999998
261000 30.71675
264000 30.155999999999995
267000 30.491750000000003
270000 31.007749999999998
273000 31.346249999999998
276000 30.20525
279000 30.3935
282000 29.609
285000 30.128999999999998
288000 30.6685
291000 30.383249999999997
294000 29.56525
297000 30.764499999999998
300000 31.241000000000003
303000 30.4495
306000 29.646500000000003
309000 30.6615
312000 30.41975
315000 29.928999999999995
318000 30.0325
321000 30.421250000000004
324000 30.278499999999998
327000 30.3065
330000 30.128749999999997
333000 30.299
336000 30.038
339000 29.9215
342000 30.401750000000003
345000 29.602999999999998
348000 30.316499999999998
351000 30.2815
354000 29.607000000000006
357000 30.78575
360000 30.214499999999997
363000 30.290750000000003
366000 30.274250000000002
369000 29.113999999999997
372000 29.29925
375000 29.854000000000003
378000 30.363750000000003
381000 30.298999999999996
384000 29.735750000000003
387000 30.17275
390000 30.128499999999995
393000 30.216250000000002
396000 29.187
399000 30.37525
402000 29.79275
405000 30.3735
408000 29.24475
411000 29.8315
414000 29.60025
417000 29.889499999999998
420000 30.1185
423000 29.328750000000003
426000 29.54925
429000 29.082500000000003
432000 29.04775
435000 29.15425
438000 28.969
441000 28.49275
444000 28.78775
447000 29.14575
450000 28.756
453000 29.170000000000005
456000 29.315499999999997
459000 28.653999999999996
462000 27.97025
465000 28.83925
468000 29.395500000000006
471000 29.106000000000005
474000 29.253499999999995
477000 29.119
480000 29.04
483000 28.833500000000004
486000 28.6115
489000 28.62825

==> dev_cer_other_cv_fromscratch.dat <==
nupdate cer
3000 93.21700000000001
6000 87.15575
9000 85.83399999999999
12000 87.06075000000001
15000 84.24025
18000 80.732
21000 78.37875
24000 73.93499999999999
27000 74.74375
30000 72.422
33000 70.6735
36000 72.19399999999999
39000 70.83775
42000 72.44025
45000 66.724
48000 66.3715
51000 70.56825
54000 68.29175000000001
57000 72.88325
60000 67.76675
63000 69.31575000000001
66000 65.9555
69000 66.75025
72000 65.2385
75000 65.17575000000001
78000 65.1805
81000 64.216
84000 64.351
87000 64.24300000000001
90000 62.66375000000001
93000 63.623000000000005
96000 61.963750000000005
99000 61.28675
102000 61.2115
105000 60.71275000000001
108000 60.87249999999999
111000 60.29100000000001
114000 62.604000000000006
117000 60.16324999999999
120000 59.737750000000005
123000 59.79875
126000 60.18075
129000 63.50325
132000 58.70399999999999
135000 58.34325
138000 60.35625
141000 59.30649999999999
144000 57.97550000000001
147000 56.02525000000001
150000 57.966750000000005
153000 61.75300000000001
156000 58.409000000000006
159000 57.19975000000001
162000 61.35025
165000 56.47525
168000 57.831999999999994
171000 55.816250000000004
174000 55.79275
177000 56.8135
180000 56.99275
183000 55.853750000000005
186000 57.333000000000006
189000 56.79925000000001
192000 55.019250000000014
195000 54.79425000000001
198000 55.54325
201000 54.8275
204000 56.124
207000 55.13924999999999
210000 55.33924999999999
213000 57.37225000000001
216000 53.982749999999996
219000 54.0125
222000 53.49925
225000 53.6075
228000 53.94625
231000 55.077999999999996
234000 54.49525000000001
237000 54.764250000000004
240000 54.21325
243000 54.98225
246000 55.00325
249000 54.325
252000 52.92925
255000 53.71524999999999
258000 53.815999999999995
261000 52.411249999999995
264000 53.275
267000 52.44725
270000 52.39224999999999
273000 51.617999999999995
276000 52.4895
279000 52.20275
282000 52.14175
285000 53.358999999999995
288000 52.220749999999995
291000 52.496500000000005
294000 51.826750000000004
297000 52.218
300000 52.090999999999994
303000 52.94725000000001
306000 51.732749999999996
309000 51.85450000000001
312000 51.887249999999995
315000 51.384
318000 51.315999999999995
321000 52.42775
324000 51.24525
327000 51.1415
330000 51.317499999999995
333000 51.338499999999996
336000 52.5065
339000 51.74949999999999
342000 51.84425
345000 51.4655
348000 51.03274999999999
351000 51.16674999999999
354000 51.25699999999999
357000 50.7335
360000 51.125
363000 51.015499999999996
366000 51.528999999999996
369000 51.367000000000004
372000 50.387
375000 50.38725
378000 50.7995
381000 50.97625
384000 52.133500000000005
387000 50.31099999999999
390000 50.38125
393000 51.69825000000001
396000 50.49325
399000 53.032500000000006
402000 51.00575
405000 51.470000000000006
410000 50.999
420000 50.57025
430000 50.14149999999999
440000 50.60275
450000 50.314
460000 49.6955
470000 49.85875
480000 50.23375
490000 50.15275
500000 50.62375
510000 53.329750000000004
520000 49.278999999999996
530000 50.284499999999994
540000 49.80625
550000 49.661500000000004
560000 49.39925000000001
570000 49.255
580000 48.636250000000004
590000 49.4385
600000 49.318999999999996
610000 48.92975
620000 49.58075
630000 49.47525

==> dev_cer_other_cv_fromscratch_large.dat <==
nupdate cer
3000 97.5
6000 89.49825000000001
9000 86.53175000000002
12000 82.15025
15000 77.1825
18000 76.37075
21000 72.8685
24000 72.17474999999999
27000 74.18325
30000 69.14500000000001
33000 67.23825
36000 70.694
39000 66.88550000000001
42000 67.65725
45000 65.35625
48000 65.84325
51000 71.90025
54000 66.39375
57000 68.4695
60000 67.14925
63000 65.26925
66000 64.06775
69000 68.22149999999999
72000 63.86024999999999
75000 63.06949999999999
78000 62.89849999999999
81000 62.949
84000 61.43025
87000 61.2255
90000 63.79925000000001
93000 62.82375
96000 65.16225
99000 61.91949999999999
102000 58.77674999999999
105000 59.924749999999996
108000 59.084500000000006
111000 59.30499999999999
114000 61.788250000000005
117000 59.7925
120000 60.80400000000001
123000 59.447500000000005
126000 60.36524999999999
129000 57.85450000000001
132000 57.198
135000 56.94525000000001
138000 56.87225000000001
141000 56.915000000000006
144000 59.970749999999995
147000 63.53525
150000 60.459999999999994
153000 56.904250000000005
156000 58.36800000000001
159000 62.14549999999999
162000 54.9785
165000 55.77725
168000 54.51649999999999
171000 62.456999999999994
174000 60.23524999999999
177000 55.400999999999996
180000 55.095499999999994
183000 55.200250000000004
186000 53.50425
189000 54.83475000000001
192000 57.5175
195000 55.63225
198000 54.5875
201000 53.872749999999996
204000 53.592499999999994
207000 54.047000000000004
210000 53.488
213000 62.16025
216000 54.20474999999999
219000 57.70374999999999
222000 56.560500000000005
225000 53.94725000000001
228000 53.428
231000 54.25625
234000 53.50725
237000 53.871
240000 53.4785
243000 51.873250000000006
246000 50.85475
249000 64.7385
252000 51.71925
255000 50.4715
258000 50.884499999999996
261000 50.29175
264000 50.85575
267000 49.903499999999994
270000 49.53574999999999
273000 49.89325
276000 50.070499999999996
279000 50.133
282000 48.823249999999994
285000 51.1265
288000 49.88875
291000 49.23375
294000 49.244
297000 49.641999999999996
300000 48.667500000000004
303000 49.791250000000005
306000 48.902750000000005
309000 49.6595
312000 48.524
315000 49.371249999999996
318000 49.24825
321000 48.739
324000 49.3255
327000 49.734500000000004
330000 48.94525
333000 48.24225
336000 49.089
339000 47.89725
342000 48.413
345000 48.778000000000006
348000 48.67725
351000 48.14825
354000 48.2435
357000 48.51975
360000 48.16799999999999
370000 49.958000000000006
380000 47.59349999999999
390000 47.6275
400000 47.91175
410000 47.334500000000006
420000 47.995000000000005
430000 46.852
440000 47.297250000000005
450000 46.647499999999994
460000 46.976749999999996
470000 46.71225
480000 47.472750000000005
490000 46.24825
500000 46.994749999999996
510000 47.3745
520000 46.54025
530000 46.111000000000004
540000 46.3885
550000 46.7965
560000 45.994
570000 45.067750000000004
580000 46.5425
590000 46.283249999999995
600000 46.3085
610000 45.53125
620000 45.51975
630000 45.327
640000 45.6265
650000 45.9445
660000 45.614
670000 45.5355
680000 44.305499999999995
690000 45.2595
700000 44.434000000000005
710000 45.82375
720000 44.62075
730000 45.161
740000 45.09725
750000 44.43575
760000 44.795249999999996
770000 44.9585
780000 44.20125
790000 44.46725
800000 45.8315
810000 43.848499999999994
820000 44.30675
830000 44.6115
840000 44.27225
850000 44.183749999999996
860000 44.28175
870000 43.68125
880000 43.77875
890000 43.83125
900000 43.558499999999995
910000 45.041000000000004
920000 43.3645
930000 43.422
940000 43.22275
950000 44.277


==> dev_cer_other_cv_fromscratch_large_then_cv.dat <==
nupdate cer
960000 43.34225
964310 42.93325
968620 40.484249999999996
972930 39.336749999999995
977240 39.608999999999995
980000 40.402499999999996
990000 38.541250000000005
1000000 37.24275
1010000 37.46375
1020000 36.177
1030000 37.01025
1040000 35.6875
1050000 36.215250000000005
1060000 33.828
1070000 34.44225
1080000 33.14975
1090000 33.803
1100000 33.636750000000006
1110000 33.79
1120000 32.33925000000001
1130000 32.072500000000005
1140000 32.184000000000005
1150000 32.07725
1160000 31.547749999999997
1170000 31.754999999999995
1180000 31.7545
1190000 31.690500000000004
1200000 31.464999999999996
1210000 31.014499999999998
1220000 31.363999999999997
1230000 30.951250000000005
1240000 29.912
1250000 30.157500000000006
1260000 29.451750000000004
1270000 30.1375
1280000 30.010249999999996
1290000 29.81125000000001
1300000 29.736250000000002
1310000 29.44425
1320000 28.986
1330000 28.625
1340000 28.81725
1350000 28.684500000000003
1360000 28.946749999999998
1370000 29.714499999999997
1380000 28.055500000000002
1390000 28.681
1400000 28.228499999999997
1410000 27.476499999999998
1420000 27.9615
1430000 28.208500000000004
1440000 28.091999999999995
1450000 28.17625
1460000 26.70525
1470000 27.53925
1480000 27.261749999999996
1490000 27.235999999999997
1500000 26.83175
1510000 27.607
1520000 27.73775
1530000 27.70725
1540000 27.04975
1550000 27.505000000000003
1560000 27.345
1570000 27.09175
1580000 27.47875
1590000 26.915250000000004
1600000 26.916999999999994
1610000 26.809749999999998
1620000 26.67225
1630000 26.70825
1640000 26.416499999999996
1650000 26.32375
1660000 27.051499999999997
1670000 26.53325
1680000 26.40075
1690000 26.096250000000005

==> dev_cer_other_cv_fromscratch_then_cv.dat <==
nupdate cer
640000 46.52049999999999
650000 44.0685
660000 42.934749999999994
670000 41.934250000000006
680000 40.76075
690000 40.85425
700000 39.032500000000006
710000 38.92475
720000 38.00475
730000 38.30075
740000 36.951499999999996
750000 36.65325
760000 36.238
770000 35.77875
780000 36.20625
790000 35.16175
800000 35.326499999999996
810000 35.79
820000 35.0675
830000 35.094500000000004
840000 34.07450000000001
850000 34.08
860000 33.915
870000 34.3035
880000 34.4695
890000 33.35825
900000 33.59525
910000 32.86125
920000 32.823249999999994
930000 32.29174999999999
940000 32.14325
950000 32.66575
960000 31.874000000000002
970000 32.64225
980000 31.93025
990000 33.103750000000005
1000000 32.3695

==> dev_cer_other_cv_large.dat <==
nupdate cer
3000 81.70675
6000 70.21000000000001
9000 62.73700000000001
12000 53.158249999999995
15000 50.638
18000 47.352999999999994
21000 46.79875
24000 46.2145
27000 46.126
30000 42.58825
33000 42.108999999999995
36000 42.22275
39000 39.95025
42000 39.5115
45000 38.57299999999999
48000 41.1905
51000 40.615750000000006
54000 39.16349999999999
57000 39.2475
60000 40.588750000000005
63000 40.5535
66000 41.338249999999995
69000 45.28725
72000 44.45975
75000 40.7325
78000 43.07075
81000 51.68925
84000 44.10075
87000 45.249
90000 73.488
93000 43.340999999999994
96000 46.36325
99000 49.92725
102000 53.5245
105000 39.9955
108000 53.14675
111000 46.3845
114000 46.919
117000 44.66325
120000 50.303749999999994
123000 49.852000000000004
126000 55.50425
129000 49.4255
132000 45.36174999999999

==> dev_cer_other_cv_then_cv_vp.dat <==
nupdate cer
492000 32.3385
495000 32.8985
498000 33.183
501000 32.84475
504000 32.8245
507000 33.22725
510000 33.262249999999995
513000 32.856
516000 33.347500000000004
519000 33.14875
522000 33.43675
525000 33.19425
528000 33.304
531000 33.09425
534000 33.028999999999996
537000 33.3085
540000 33.1355
543000 33.509249999999994
546000 33.838750000000005
549000 33.48325
552000 33.6875
555000 33.73725
558000 33.7925
561000 34.1155
564000 33.941250000000004
567000 33.807
570000 33.6435
573000 34.201750000000004
576000 34.22525
579000 33.9925
582000 34.160000000000004
585000 33.785000000000004
588000 34.057249999999996
591000 34.321000000000005
594000 34.46925
597000 34.0415
600000 34.2305
603000 34.03675
606000 34.5075
609000 34.324749999999995
612000 34.50575
615000 34.4865
618000 34.72
621000 34.995999999999995
624000 34.86775
627000 34.842499999999994
630000 34.75425
633000 34.547000000000004
636000 35.082
639000 34.644999999999996
642000 35.0595
645000 35.1815
648000 34.741
651000 34.740500000000004
654000 35.375750000000004
657000 35.294
660000 35.0775
663000 34.99625

==> dev_cer_vp_cv.dat <==
nupdate cer
3000 69.01842105263158
6000 57.533157894736846
9000 53.28105263157895
12000 47.695263157894736
15000 44.974736842105266
18000 40.82631578947369
21000 40.68
24000 37.84421052631579
27000 37.35052631578947
30000 37.36315789473684
33000 34.045263157894745
36000 36.033157894736846
39000 33.508421052631576
42000 31.185789473684213
45000 31.665263157894735
48000 32.52578947368421
51000 31.26105263157895
54000 31.420000000000005
57000 31.24578947368421
60000 29.78842105263158
63000 31.18578947368421
66000 28.517368421052634
69000 29.78421052631579
72000 31.62315789473685
75000 29.371578947368423
78000 30.62736842105263
81000 29.00947368421053
84000 28.710526315789473
87000 27.061578947368417
90000 27.70631578947369
93000 30.72105263157895
96000 27.18631578947368
99000 28.488421052631576
102000 30.10421052631579
105000 28.597894736842107
108000 27.586842105263155
111000 27.647894736842108
114000 28.140526315789472
117000 28.286842105263162
120000 27.060000000000006
123000 26.102105263157895
126000 27.29
129000 27.504736842105263
132000 26.70263157894737
135000 27.785263157894736
138000 25.527894736842104
141000 26.150000000000002
144000 28.413157894736845
147000 25.850526315789473
150000 27.95105263157895
153000 24.986315789473686
156000 26.349999999999998
159000 27.779473684210522
162000 25.517368421052634
165000 25.59578947368421
168000 24.852105263157892
171000 26.092105263157894
174000 24.11421052631579
177000 25.331052631578945
180000 24.062105263157896
183000 25.305789473684214
186000 25.790526315789474
189000 26.11157894736842
192000 25.89842105263158
195000 26.285263157894736
198000 27.688947368421047
201000 24.99
204000 25.54
207000 25.129473684210524
210000 23.976842105263156
213000 24.938947368421054
216000 25.636842105263156
219000 25.109473684210524
222000 24.670526315789473
225000 25.538947368421052
228000 24.963157894736838
231000 25.51
234000 25.923684210526318
237000 24.65578947368421
240000 24.81421052631579
243000 25.458947368421054
246000 25.01315789473684
249000 24.82421052631579
252000 25.409999999999997
255000 25.373684210526314
258000 24.68368421052632
261000 24.911052631578944
264000 25.117894736842107
267000 25.504736842105263
270000 25.09263157894737
273000 24.94736842105263
276000 24.665263157894735
279000 25.30315789473684
282000 24.090526315789475
285000 25.42473684210526
288000 25.138947368421054
291000 24.866842105263157
294000 24.730526315789472
297000 25.133157894736843
300000 24.054210526315785
303000 25.420526315789473
306000 25.49473684210526
309000 25.32263157894737
312000 25.629473684210524
315000 24.964210526315792
318000 25.077894736842108
321000 25.61894736842105
324000 24.614736842105266
327000 24.970000000000002
330000 24.990000000000002
333000 25.769473684210528
336000 25.12421052631579
339000 25.294736842105262
342000 25.1221052631579
345000 25.899473684210523
348000 25.836315789473684
351000 25.181578947368422
354000 25.936315789473678
357000 24.637894736842103
360000 24.299473684210522
363000 24.657894736842106
366000 24.766842105263155
369000 24.754210526315784
372000 25.52631578947369
375000 24.375263157894736
378000 25.56894736842105
381000 25.734736842105264
384000 24.84842105263158
387000 25.46526315789474
390000 25.10631578947368
393000 25.06157894736842
396000 23.775263157894738
399000 24.00473684210526
402000 24.59157894736842
405000 25.495263157894737
408000 24.27315789473684
411000 25.245789473684212
414000 25.15947368421053
417000 24.902631578947368
420000 25.24473684210526
423000 23.433684210526316
426000 24.279473684210522
429000 23.82263157894737
432000 24.312105263157893
435000 24.712105263157895
438000 24.296842105263156
441000 24.95052631578947
444000 25.12368421052632
447000 25.041052631578946
450000 25.16
453000 24.484210526315792
456000 24.180526315789475
459000 24.62157894736842
462000 24.353684210526318
465000 24.089473684210525
468000 25.736842105263158
471000 24.342631578947366
474000 24.263157894736842
477000 24.162631578947366
480000 24.537894736842105
483000 24.54263157894737
486000 23.6
489000 23.61842105263158

==> dev_cer_vp_cv_fromscratch.dat <==
nupdate cer
3000 89.53368421052632
6000 73.74684210526316
9000 67.50842105263158
12000 54.03578947368421
15000 46.70263157894736
18000 45.80473684210527
21000 44.1
24000 39.91052631578947
27000 37.34105263157895
30000 41.241578947368424
33000 36.99421052631579
36000 33.40842105263158
39000 35.19684210526316
42000 29.384210526315787
45000 30.82894736842105
48000 31.634210526315794
51000 29.27
54000 32.265789473684215
57000 27.237894736842104
60000 27.55894736842105
63000 27.614736842105266
66000 29.265263157894736
69000 26.54368421052632
72000 26.55157894736842
75000 27.070526315789476
78000 27.46578947368421
81000 26.34684210526316
84000 24.17736842105263
87000 23.865789473684206
90000 23.639473684210525
93000 23.529473684210522
96000 24.56684210526316
99000 25.803684210526317
102000 25.21052631578947
105000 23.850526315789477
108000 22.47315789473684
111000 23.483157894736838
114000 21.712105263157895
117000 22.187894736842104
120000 25.61263157894737
123000 22.063157894736843
126000 22.004736842105263
129000 21.873157894736842
132000 21.754736842105263
135000 22.285263157894736
138000 20.76842105263158
141000 20.77157894736842
144000 25.49105263157895
147000 20.98
150000 20.429473684210524
153000 19.899473684210527
156000 19.563684210526315
159000 23.207894736842103
162000 18.673157894736843
165000 20.478947368421053
168000 21.402105263157893
171000 19.68421052631579
174000 20.646315789473686
177000 20.004736842105263
180000 18.992631578947368
183000 19.013157894736842
186000 18.84
189000 19.52263157894737
192000 19.936315789473685
195000 19.086842105263155
198000 19.610526315789475
201000 20.092631578947366
204000 17.637894736842107
207000 18.586842105263155
210000 18.604736842105265
213000 17.604210526315786
216000 18.571578947368423
219000 19.01473684210526
222000 18.68736842105263
225000 18.886315789473684
228000 18.05
231000 17.860526315789475
234000 18.15736842105263
237000 17.571052631578947
240000 18.96315789473684
243000 18.506842105263157
246000 17.41315789473684
249000 17.484210526315792
252000 16.8121052631579
255000 17.650000000000002
258000 16.88
261000 17.505263157894735
264000 17.261578947368424
267000 17.716315789473683
270000 17.189473684210526
273000 17.321052631578947
276000 16.538947368421052
279000 16.859999999999996
282000 16.40421052631579
285000 16.18315789473684
288000 16.75578947368421
291000 16.660526315789475
294000 16.88
297000 16.99105263157895
300000 16.06894736842105
303000 17.341052631578947
306000 17.245263157894737
309000 16.603157894736842
312000 16.442631578947374
315000 17.17315789473684
318000 16.196842105263155
321000 17.822105263157894
324000 16.70263157894737
327000 17.90684210526316
330000 18.462105263157895
333000 16.28052631578947
336000 17.529999999999998
339000 16.223684210526315
342000 15.87421052631579
345000 16.773684210526316
348000 16.228947368421053
351000 16.178421052631577
354000 16.118947368421054
357000 16.553684210526317
360000 16.53
363000 16.550526315789476
366000 15.991578947368422
369000 16.797894736842107
372000 16.387894736842107
375000 16.63894736842105
378000 15.857894736842105
381000 16.094736842105263
384000 15.553684210526315
387000 17.17578947368421
390000 16.164736842105263
393000 16.086842105263155
396000 16.15842105263158
399000 18.91526315789474
402000 16.303684210526313
405000 15.841578947368424
410000 16.15157894736842
420000 16.053684210526313
430000 15.488947368421051
440000 17.025263157894734
450000 15.787894736842107
460000 16.363684210526316
470000 15.822631578947371
480000 15.384736842105264
490000 16.15526315789474
500000 15.948421052631579
510000 16.222105263157893
520000 16.053157894736845
530000 15.234736842105262
540000 15.371052631578948
550000 15.414736842105263
560000 15.931578947368424
570000 15.615789473684213
580000 15.62736842105263
590000 15.757368421052634
600000 15.645789473684212
610000 15.064736842105262
620000 15.696842105263158
630000 15.03842105263158

==> dev_cer_vp_cv_fromscratch_large.dat <==
nupdate cer
3000 100.0
6000 65.35263157894735
9000 60.15894736842105
12000 47.92526315789475
15000 45.15578947368421
18000 38.178421052631585
21000 43.35631578947368
24000 40.72210526315789
27000 36.1521052631579
30000 34.68736842105263
33000 29.796842105263156
36000 27.560526315789474
39000 29.09631578947368
42000 25.360526315789475
45000 32.28578947368421
48000 25.138947368421054
51000 29.260526315789477
54000 26.261052631578945
57000 25.66
60000 25.86052631578947
63000 27.45
66000 25.837368421052634
69000 24.159999999999997
72000 24.452631578947365
75000 22.963157894736845
78000 24.556315789473683
81000 23.892631578947363
84000 24.075263157894735
87000 21.223684210526315
90000 20.397368421052633
93000 20.358421052631577
96000 21.46
99000 21.007894736842104
102000 21.76157894736842
105000 20.836315789473684
108000 21.221578947368425
111000 19.826842105263157
114000 21.585263157894737
117000 18.31105263157895
120000 20.32736842105263
123000 19.577894736842104
126000 19.89157894736842
129000 18.974736842105262
132000 19.793684210526315
135000 20.260526315789473
138000 19.962105263157895
141000 18.726842105263156
144000 17.134210526315787
147000 20.552105263157895
150000 17.177894736842106
153000 17.946842105263162
156000 17.585263157894733
159000 17.882631578947368
162000 17.84578947368421
165000 17.63157894736842
168000 17.70105263157895
171000 17.951578947368418
174000 16.418947368421055
177000 16.464736842105264
180000 17.150000000000002
183000 19.65421052631579
186000 16.971578947368418
189000 17.56578947368421
192000 15.687368421052632
195000 15.138421052631578
198000 16.376315789473686
201000 16.53421052631579
204000 16.095789473684214
207000 15.17578947368421
210000 16.071578947368423
213000 16.15368421052632
216000 15.540526315789473
219000 16.280526315789476
222000 16.781052631578948
225000 16.193684210526317
228000 16.85578947368421
231000 15.60684210526316
234000 15.631578947368421
237000 15.77
240000 15.282631578947369
243000 15.482105263157893
246000 15.423157894736843
249000 16.416315789473686
252000 15.184736842105263
255000 14.554736842105264
258000 14.482105263157893
261000 14.764736842105261
264000 14.202105263157897
267000 14.770526315789477
270000 14.527894736842104
273000 14.350526315789475
276000 14.010526315789473
279000 13.692631578947367
282000 14.292105263157895
285000 16.409473684210525
288000 14.122631578947368
291000 13.706315789473683
294000 13.883684210526317
297000 14.397894736842105
300000 13.705263157894736
303000 13.725263157894735
306000 14.022631578947369
309000 13.78421052631579
312000 14.083157894736841
315000 14.017894736842107
318000 14.069999999999997
321000 13.739473684210523
324000 13.765789473684208
327000 13.80894736842105
330000 13.684736842105263
333000 13.396842105263158
336000 13.519473684210526
339000 13.657894736842104
342000 13.97
345000 13.910526315789474
348000 13.905263157894737
351000 14.046842105263158
354000 13.454736842105262
357000 13.889473684210529
360000 13.44315789473684
370000 13.375263157894738
380000 13.564210526315788
390000 13.889473684210525
400000 13.17578947368421
410000 13.421578947368419
420000 13.265789473684212
430000 13.271578947368422
440000 12.937894736842106
450000 13.624736842105264
460000 13.106842105263159
470000 13.145263157894737
480000 12.530526315789475
490000 12.712105263157895
500000 12.877894736842105
510000 12.604210526315791
520000 12.86842105263158
530000 12.781578947368422
540000 12.246842105263157
550000 12.732631578947368
560000 12.52842105263158
570000 12.614736842105263
580000 12.380526315789472
590000 12.698421052631579
600000 12.519473684210526
610000 12.526315789473685
620000 12.507368421052634
630000 12.467894736842107
640000 12.418947368421053
650000 12.346315789473683
660000 12.211052631578948
670000 12.122105263157895
680000 12.256315789473684
690000 12.259473684210526
700000 12.19578947368421
710000 11.747894736842104
720000 12.16578947368421
730000 11.977894736842105
740000 12.01736842105263
750000 12.497368421052629
760000 12.307894736842107
770000 11.670526315789473
780000 11.806315789473684
790000 12.154736842105264
800000 11.485263157894735
810000 12.090526315789475
820000 11.734210526315788
830000 12.53421052631579
840000 12.082631578947368
850000 11.803157894736843
860000 11.997368421052633
870000 11.71
880000 11.793157894736842
890000 11.976842105263158
900000 11.747894736842104
910000 11.706315789473685
920000 11.586315789473684
930000 11.840526315789473
940000 11.560526315789472
950000 11.92157894736842


==> dev_cer_vp_cv_fromscratch_large_then_cv.dat <==
nupdate cer
960000 11.616315789473681
964310 11.210000000000003
968620 10.839473684210526
972930 10.776315789473685
977240 10.812105263157894
980000 10.572631578947368
990000 10.332105263157894
1000000 10.303684210526317
1010000 10.148947368421052
1020000 10.39105263157895
1030000 10.56578947368421
1040000 10.543684210526315
1050000 10.335263157894735
1060000 10.614736842105264
1070000 10.698421052631579
1080000 10.578421052631576
1090000 10.59421052631579
1100000 10.468947368421054
1110000 10.218421052631578
1120000 10.857368421052632
1130000 10.834210526315788
1140000 10.332105263157894
1150000 10.303157894736842
1160000 10.90684210526316
1170000 10.293684210526315
1180000 10.771052631578948
1190000 10.423684210526314
1200000 10.56421052631579
1210000 10.874736842105262
1220000 10.72842105263158
1230000 11.03736842105263
1240000 10.820526315789474
1250000 10.487894736842104
1260000 11.582105263157894
1270000 10.94
1280000 11.167894736842106
1290000 10.774736842105263
1300000 10.372631578947368
1310000 11.087894736842106
1320000 10.947894736842107
1330000 10.947894736842107
1340000 10.931052631578945
1350000 10.787894736842105
1360000 10.84157894736842
1370000 10.958947368421052
1380000 11.366315789473683
1390000 10.708947368421054
1400000 11.939473684210526
1410000 11.452631578947367
1420000 11.481578947368419
1430000 11.165263157894737
1440000 11.144736842105265
1450000 11.363157894736842
1460000 11.441578947368424
1470000 11.49157894736842
1480000 11.610526315789475
1490000 11.810526315789474
1500000 10.875263157894736
1510000 11.09421052631579
1520000 11.401052631578947
1530000 11.142631578947368
1540000 11.667894736842106
1550000 11.200526315789475
1560000 11.698421052631579
1570000 11.714736842105262
1580000 11.279473684210526
1590000 11.618947368421052
1600000 11.865263157894736
1610000 11.73
1620000 11.806315789473684
1630000 12.197368421052634
1640000 11.509473684210525
1650000 12.463157894736844
1660000 11.932105263157895
1670000 11.735789473684209
1680000 11.67578947368421
1690000 11.489473684210525

==> dev_cer_vp_cv_fromscratch_then_cv.dat <==
nupdate cer
640000 14.136315789473683
650000 14.640526315789474
660000 14.191052631578946
670000 14.563157894736841
680000 14.337894736842106
690000 13.971052631578948
700000 14.080526315789472
710000 14.293684210526315
720000 14.074210526315788
730000 14.529473684210526
740000 14.521052631578947
750000 14.374736842105264
760000 14.376315789473686
770000 14.577368421052633
780000 14.934736842105266
790000 14.679473684210528
800000 14.433684210526316
810000 13.801052631578946
820000 14.821578947368423
830000 14.585263157894737
840000 14.84578947368421
850000 14.551052631578946
860000 14.811052631578946
870000 14.853684210526314
880000 14.92157894736842
890000 15.03421052631579
900000 14.711052631578946
910000 14.93421052631579
920000 15.315789473684214
930000 15.314736842105262
940000 15.622631578947368
950000 15.325263157894737
960000 15.629473684210526
970000 14.917368421052632
980000 15.607368421052632
990000 14.838947368421055
1000000 15.118947368421052

==> dev_cer_vp_cv_large.dat <==
nupdate cer
3000 61.676842105263155
6000 52.34578947368421
9000 43.6142105263158
12000 41.84315789473684
15000 40.25789473684211
18000 35.9178947368421
21000 34.24578947368421
24000 33.86157894736843
27000 33.15842105263158
30000 31.69315789473684
33000 31.48368421052632
36000 33.69631578947369
39000 31.942631578947367
42000 32.427894736842106
45000 34.177894736842106
48000 31.60526315789473
51000 30.683684210526316
54000 31.438947368421054
57000 29.246315789473687
60000 32.53421052631578
63000 36.095263157894735
66000 30.689473684210526
69000 35.53263157894737
72000 34.11
75000 33.25631578947368
78000 34.64052631578947
81000 46.352105263157895
84000 35.017894736842116
87000 36.28052631578947
90000 70.43263157894737
93000 33.99315789473684
96000 38.985789473684214
99000 40.298947368421054
102000 48.858947368421056
105000 33.26684210526316
108000 47.13315789473684
111000 36.26315789473684
114000 39.82947368421053
117000 39.73315789473684
120000 45.33315789473684
123000 42.344210526315784
126000 51.64473684210527
129000 42.11631578947368
132000 36.8778947368421

==> dev_cer_vp_cv_then_cv_vp.dat <==
nupdate cer
492000 17.528947368421054
495000 18.263684210526318
498000 18.942631578947367
501000 19.57421052631579
504000 19.966842105263158
507000 19.860000000000003
510000 21.123157894736842
513000 20.135263157894737
516000 21.851052631578945
519000 21.37578947368421
522000 21.690526315789473
525000 21.732105263157894
528000 21.712105263157895
531000 20.76684210526316
534000 21.204736842105266
537000 21.819473684210525
540000 21.760526315789477
543000 21.87578947368421
546000 21.93
549000 21.955263157894738
552000 22.25421052631579
555000 22.280526315789476
558000 22.06947368421053
561000 21.725263157894737
564000 22.288947368421052
567000 21.57526315789474
570000 21.953684210526315
573000 22.480526315789476
576000 22.146842105263158
579000 22.820526315789476
582000 21.937894736842107
585000 22.912105263157894
588000 22.02947368421053
591000 21.803684210526313
594000 21.635263157894734
597000 21.5
600000 21.98526315789474
603000 22.386315789473684
606000 21.66842105263158
609000 21.013157894736846
612000 22.205789473684217
615000 21.703157894736844
618000 22.180526315789475
621000 21.117894736842107
624000 20.669473684210526
627000 21.32473684210526
630000 21.47421052631579
633000 22.022105263157897
636000 21.113684210526316
639000 22.662105263157894
642000 21.75315789473684
645000 22.337368421052634
648000 22.288421052631577
651000 21.53210526315789
654000 21.00052631578947
657000 20.187368421052632
660000 20.011578947368424
663000 20.644736842105264

==> monolingual_cv_greek.dat <==
nupdate cer
1000 69.2
2000 61.35
3000 57.42
4000 54.83
5000 52.91
6000 43.45
7000 39.68
8000 36.98
9000 35.71
10000 34.52
11000 33.77
12000 33.11
13000 32.95
14000 32.65
15000 31.99
16000 31.88
17000 32.0
18000 32.61
19000 31.16
20000 31.63
21000 31.42
22000 31.55
23000 31.04
24000 30.75
25000 32.34
26000 32.19
27000 32.32
28000 30.64
29000 33.07
30000 31.17
31000 32.53
32000 33.94
33000 33.56
34000 34.52
35000 33.02
36000 32.79
37000 33.1
38000 33.1
39000 33.99
40000 34.62
41000 33.94
42000 34.01
43000 33.67
44000 32.88
45000 33.98
46000 33.6
47000 35.08
48000 33.74
49000 33.99
50000 33.69
51000 34.09
52000 36.47
53000 34.76
54000 36.11
55000 35.45
56000 35.59
57000 34.01
58000 34.36
59000 35.46
60000 35.77
61000 34.87
62000 34.69
63000 34.68
64000 35.57
65000 35.18
66000 35.27
67000 33.53
68000 34.73
69000 34.77
70000 35.14
71000 35.42
72000 35.14
73000 37.16
74000 35.21
75000 35.16
76000 34.56
77000 36.1
78000 37.13
79000 36.62
80000 36.21
81000 35.15
82000 34.57
83000 36.89
84000 36.72
85000 35.63
86000 35.94
87000 36.4
88000 36.75
89000 39.0
90000 35.76
91000 35.08
92000 36.45
93000 38.55
94000 37.33
95000 37.19
96000 37.24
97000 36.55
98000 36.61
99000 35.27
100000 35.83
101000 36.18
102000 37.01
103000 39.23
104000 37.03
105000 36.51
106000 36.57
107000 37.69
108000 37.75
109000 36.36
110000 36.72
111000 37.59
112000 37.91
113000 38.92
114000 40.87
115000 37.43
116000 37.4
117000 36.78
118000 37.62
119000 37.07
120000 37.93
121000 37.24
122000 38.91
123000 37.98
124000 39.14
125000 37.65
126000 37.67
127000 37.72
128000 39.64
129000 38.71
130000 38.9
131000 38.67
132000 37.07
133000 38.16
134000 37.53
135000 38.07
136000 38.28
137000 39.72
138000 38.59
139000 38.69
140000 37.58
141000 39.75
142000 40.2
143000 38.61
144000 39.04
145000 38.9
146000 39.52
147000 40.37
148000 37.64
149000 39.34
150000 39.57
151000 38.75
152000 38.71
153000 38.63
154000 39.71
155000 39.33
156000 38.55
157000 38.45
158000 39.82
159000 37.8
160000 38.87
161000 37.29
162000 39.17
163000 38.66
164000 38.22
165000 39.68
166000 38.11
167000 40.63
168000 40.97
169000 39.79
170000 39.62
171000 39.58
172000 40.25
173000 38.93
174000 38.49
175000 40.22
176000 38.99
177000 39.63
178000 40.71
179000 41.67
180000 39.43
181000 40.03
182000 40.25
183000 38.27
184000 39.06
185000 39.05
186000 38.82
187000 40.47
188000 39.84
189000 40.73
190000 39.7
191000 40.06
192000 40.21
193000 39.23
194000 38.52
195000 39.09
196000 39.35
197000 40.16
198000 40.04
199000 40.01
200000 39.97


==> monolingual_cv_greek_vp_english.dat <==
nupdate cer
1000 69.35
2000 60.51
3000 59.37
4000 55.72
5000 54.26
6000 42.71
7000 40.51
8000 38.9
9000 36.3
10000 35.56
11000 36.43
12000 34.14
13000 35.52
14000 34.25
15000 32.29
16000 33.85
17000 32.68
18000 33.3
19000 32.8
20000 33.47
21000 32.13
22000 32.65
23000 32.65
24000 32.66
25000 33.92
26000 32.65
27000 34.56
28000 36.33
29000 32.69
30000 31.72
31000 34.23
32000 33.15
33000 34.17
34000 35.8
35000 35.15
36000 31.68
37000 33.71
38000 31.24
39000 32.86
40000 31.1
41000 34.77
42000 32.27
43000 33.95
44000 33.74
45000 31.83
46000 32.69
47000 30.41
48000 29.73
49000 33.25
50000 30.28
51000 30.43
52000 31.26
53000 32.36
54000 31.21
55000 31.26
56000 32.78
57000 31.86
58000 29.66
59000 34.02
60000 30.97
61000 29.09
62000 29.25
63000 30.71
64000 29.99
65000 29.72
66000 27.69
67000 31.01
68000 33.14
69000 31.15
70000 35.01
71000 31.64
72000 29.69
73000 30.1
74000 28.62
75000 29.0
76000 28.77
77000 30.19
78000 28.22
79000 28.46
80000 30.44
81000 31.23
82000 27.24
83000 28.29
84000 28.0
85000 27.25
86000 27.86
87000 28.91
88000 27.53
89000 27.41
90000 29.93
91000 28.23
92000 29.62
93000 29.29
94000 28.17
95000 27.68
96000 27.0
97000 27.85
98000 27.17
99000 28.13
100000 29.33
101000 27.48
102000 27.89
103000 28.38
104000 27.05
105000 27.46
106000 26.84
107000 27.43
108000 27.46
109000 27.82
110000 28.19
111000 27.9
112000 27.8
113000 27.48
114000 28.1
115000 29.35
116000 27.64
117000 27.52
118000 28.05
119000 27.11
120000 28.57
121000 28.36
122000 28.95
123000 27.41
124000 29.14
125000 27.27
126000 28.16
127000 28.58
128000 28.14
129000 28.59
130000 28.52
131000 27.05
132000 27.45
133000 27.84
134000 28.04
135000 27.81
136000 28.07
137000 26.98
138000 27.08
139000 26.89
140000 29.78
141000 28.15
142000 28.65
143000 27.39
144000 27.84
145000 27.66
146000 27.71
147000 27.53
148000 27.25
149000 27.54
150000 26.22
151000 27.57
152000 27.32
153000 26.96
154000 26.49
155000 27.8
156000 27.98
157000 27.34
158000 26.94
159000 26.97
160000 27.14
161000 27.71
162000 27.55
163000 27.26
164000 27.26
165000 26.93
166000 28.41
167000 26.5
168000 27.12
169000 26.06
170000 27.48
171000 27.01
172000 26.23
173000 27.16
174000 26.65
175000 30.03
176000 27.68
177000 28.43
178000 26.01
179000 26.17
180000 25.79
181000 26.47
182000 25.76
183000 27.35
184000 26.98
185000 25.26
186000 25.9
187000 25.22
188000 26.01
189000 26.41
190000 32.02
191000 26.56
192000 28.94
193000 27.14
194000 27.83
195000 26.96
196000 25.93
197000 27.56
198000 29.14
199000 27.78
200000 26.39


==> monolingual_cv_greek_vp_greek.dat <==
nupdate cer
1000 69.16
2000 60.96
3000 57.9
4000 55.75
5000 53.11
6000 45.39
7000 44.83
8000 39.25
9000 36.92
10000 34.22
11000 34.72
12000 32.22
13000 32.04
14000 30.61
15000 30.68
16000 29.56
17000 30.7
18000 31.09
19000 29.99
20000 31.46
21000 32.07
22000 28.59
23000 31.0
24000 29.97
25000 29.0
26000 28.98
27000 30.36
28000 29.39
29000 36.73
30000 27.2
31000 28.76
32000 30.24
33000 26.88
34000 28.74
35000 27.64
36000 33.32
37000 29.94
38000 28.65
39000 27.08
40000 26.78
41000 28.37
42000 27.58
43000 26.97
44000 28.0
45000 29.32
46000 26.32
47000 27.23
48000 27.37
49000 25.72
50000 28.57
51000 26.61
52000 26.41
53000 26.98
54000 28.73
55000 27.79
56000 29.27
57000 26.04
58000 26.3
59000 25.91
60000 25.61
61000 24.37
62000 26.11
63000 26.07
64000 25.21
65000 26.81
66000 25.84
67000 26.63
68000 26.86
69000 24.74
70000 25.83
71000 26.23
72000 25.5
73000 27.04
74000 26.91
75000 26.66
76000 25.4
77000 24.99
78000 25.88
79000 24.79
80000 24.26
81000 26.0
82000 24.27
83000 25.91
84000 25.46
85000 25.87
86000 26.48
87000 27.59
88000 24.77
89000 25.22
90000 26.35
91000 26.49
92000 26.06
93000 26.69
94000 24.64
95000 25.18
96000 25.64
97000 25.81
98000 26.45
99000 25.73
100000 25.96
101000 26.61
102000 25.78
103000 24.74
104000 27.01
105000 27.02
106000 27.25
107000 25.12
108000 25.48
109000 25.85
110000 26.81
111000 25.11
112000 24.76
113000 25.16
114000 25.84
115000 26.58
116000 24.37
117000 25.84
118000 24.82
119000 25.57
120000 24.14
121000 24.92
122000 24.46
123000 24.84
124000 24.99
125000 25.5
126000 26.91
127000 24.38
128000 25.19
129000 26.68
130000 27.92
131000 25.61
132000 24.43
133000 25.44
134000 25.47
135000 27.03
136000 25.12
137000 26.73
138000 27.23
139000 26.68
140000 26.49
141000 26.05
142000 27.01
143000 25.82
144000 26.43
145000 27.17
146000 28.93
147000 24.39
148000 26.67
149000 26.88
150000 25.73
151000 27.05
152000 26.15
153000 25.38
154000 24.42
155000 25.72
156000 25.32
157000 25.5
158000 26.14
159000 25.46
160000 25.69
161000 25.27
162000 25.54
163000 24.42
164000 24.01
165000 26.8
166000 25.1
167000 25.74
168000 27.36
169000 25.76
170000 25.52
171000 26.55
172000 26.92
173000 26.28
174000 25.64
175000 25.88
176000 24.93
177000 25.13
178000 24.39
179000 26.38
180000 23.87
181000 26.7
182000 25.76
183000 24.92
184000 25.01
185000 25.34
186000 24.69
187000 24.61
188000 25.35
189000 26.37
190000 26.52
191000 26.6
192000 24.54
193000 26.44
194000 24.81
195000 26.11
196000 24.92
197000 25.03
198000 24.14
199000 26.07

==> slimIPL_always_crop_greek.dat <==
nupdate cer
490000 14.19
491000 13.68
492000 13.52
493000 13.73
494000 12.63
495000 12.85
496000 12.79
497000 12.86
498000 12.09
499000 11.78
500000 12.01
501000 11.68
502000 11.62
503000 11.44
504000 11.19
505000 11.3
506000 11.45
507000 11.3
508000 11.01
509000 11.45
510000 11.05
511000 10.83
512000 10.82
513000 11.11
514000 10.97
515000 11.17
516000 10.68
517000 10.74
518000 10.57
519000 10.97
520000 10.69
521000 10.68
522000 10.65
523000 10.47
524000 11.03
525000 10.74
526000 10.73
527000 10.59
528000 10.36
529000 10.48
530000 10.69
531000 10.81
532000 10.56
533000 10.49
534000 10.69
535000 10.7
536000 10.63
537000 10.53
538000 10.59
539000 10.74
540000 10.4
541000 10.53
542000 10.66
543000 10.57
544000 10.41
545000 10.41
546000 10.37
547000 10.66
548000 10.53
549000 10.17
550000 10.42
551000 10.49
552000 10.18
553000 10.49
554000 10.44
555000 10.42
556000 10.71
557000 10.51
558000 10.35
559000 10.36
560000 10.38
561000 10.47
562000 10.48
563000 10.36
564000 10.35
565000 10.47
566000 10.38
567000 10.65
568000 10.69
569000 10.52
570000 10.52
571000 10.51
572000 10.49
573000 10.51
574000 10.26
575000 10.39
576000 10.5
577000 10.37
578000 10.65
579000 10.64
580000 10.45
581000 10.6
582000 10.52
583000 10.27
584000 10.5
585000 10.39
586000 10.42
587000 10.58
588000 10.64
589000 10.36
590000 10.69
591000 10.44
592000 10.45
593000 10.38
594000 10.29
595000 10.53
596000 10.45
597000 10.77
598000 10.59
599000 10.57

==> slimIPL_cropping_warmup_period.dat <==
nupdate cer
490000 14.19
491000 13.68
492000 13.52
493000 13.73
494000 12.63
495000 12.85
496000 12.79
497000 12.86
498000 12.09
499000 11.78
500000 11.81
501000 11.88
502000 11.94
503000 11.48
504000 11.58
505000 11.15
506000 11.9
507000 11.54
508000 10.95
509000 11.11
510000 11.25
511000 10.69
512000 10.76
513000 11.03
514000 11.07
515000 10.62
516000 10.63
517000 10.64
518000 10.54
519000 10.65
520000 10.51
521000 10.43
522000 10.44
523000 10.29
524000 10.76
525000 10.41
526000 10.59
527000 10.33
528000 10.4
529000 10.18
530000 10.35
531000 10.33
532000 10.2
533000 10.27
534000 10.17
535000 10.14
536000 10.39
537000 10.0
538000 10.34
539000 10.28
540000 10.08
541000 10.01
542000 10.25
543000 10.15
544000 10.24
545000 10.32
546000 9.98
547000 10.12
548000 10.28
549000 9.74
550000 10.07
551000 10.01
552000 10.07
553000 10.08
554000 10.05
555000 9.83
556000 10.02
557000 10.12
558000 10.0
559000 9.8
560000 9.87
561000 10.06
562000 9.83
563000 10.01
564000 9.89
565000 9.98
566000 9.93
567000 9.87
568000 9.95
569000 9.74
570000 9.77
571000 10.0
572000 9.82
573000 9.88
574000 9.84
575000 9.72
576000 9.63
577000 9.95
578000 9.6
579000 9.82
580000 9.78
581000 9.85
582000 9.66
583000 9.76
584000 9.61
585000 9.61
586000 9.69
587000 9.63
588000 9.54
589000 9.65
590000 9.74
591000 9.85
592000 9.72
593000 9.73
594000 9.64
595000 9.53
596000 9.58
597000 9.73
598000 9.64
599000 9.53

==> supervised_finetuning_greek.dat <==
nupdate cer
490000 14.19
491000 12.09
492000 11.52
493000 10.96
494000 10.68
495000 10.68
496000 10.68
497000 10.28
498000 10.17
499000 10.38
500000 10.27
501000 9.88
502000 10.0
503000 10.17
504000 9.95
505000 9.97
506000 10.2
507000 10.16
508000 10.07
509000 10.07
510000 10.45
511000 10.41
512000 10.09
513000 10.1
514000 10.35
515000 10.41
516000 10.41
517000 10.43
518000 10.5
519000 10.27
520000 10.67
521000 10.68
522000 10.7
523000 10.66
524000 10.78
525000 10.88
526000 10.8
527000 10.76
528000 10.93
529000 10.71
530000 11.07
531000 11.09
532000 11.07
533000 11.02
534000 11.41
535000 11.51
536000 11.3
537000 11.49
538000 11.79
539000 11.72
540000 11.83
541000 11.59
542000 11.66
543000 11.8
544000 11.74
545000 11.6
546000 11.7
547000 11.81
548000 12.09
549000 11.76
550000 12.08
551000 11.97
552000 11.98
553000 12.13
554000 12.33
555000 11.73
556000 11.99
557000 11.97
558000 11.93
559000 12.33
560000 12.15
561000 11.91
562000 12.21
563000 12.3
564000 12.42
565000 12.34
566000 12.66
567000 12.33
568000 12.38
569000 12.31
570000 12.64
571000 12.17
572000 12.4
573000 12.18
574000 12.84
575000 12.81
576000 12.54
577000 12.87
578000 12.83
579000 12.56
580000 12.57
581000 12.78
582000 12.95
583000 12.97
584000 12.77
585000 12.92
586000 12.77
587000 12.77
588000 12.72
589000 12.9
590000 13.08
591000 13.24
592000 12.96
593000 12.97
